Rigorous Analysis of Software Countermeasures against Cache Attacks

CPU caches introduce variations into the execution time of programs that can be exploited by adversaries to recover private information about users or cryptographic keys. Establishing the security of countermeasures against this threat often requires intricate reasoning about the interactions of program code, memory layout, and hardware architecture and has so far only been done for restricted cases. In this paper we devise novel techniques that provide support for bit-level and arithmetic reasoning about memory accesses in the presence of dynamic memory allocation. These techniques enable us to perform the first rigorous analysis of widely deployed software countermeasures against cache attacks on modular exponentiation, based on executable code.

==> dumps/1.5.3-badalign.txt <==
5d040    8b 45 9c c1 e8 1f 89 c2 8b 85 2c ff ff ff 21 d0
5d050    89 85 2c ff ff ff 8b 85 2c ff ff ff 85 c0 74 21
5d060    8b 85 30 ff ff ff 89 45 d4 8b 45 94 89 85 30 ff
5d070    ff ff 8b 45 d4 89 45 94 8b 45 a0 89 85 48 ff ff
5d080    ff d1 65 9c 83 6d 98 01 83 7d 98 00 0f 85 7e fd
5d090    ff ff 83 6d 90 01 83 7d 90 00 79 0d 90 83 7d c4
5d0a0    00 0f 84 86 00 00 00 eb 23 8b 45 90 8d 14 85 00
5d0b0    00 00 00 8b 85 34 ff ff ff 01 d0 8b 00 89 45 9c
5d0c0    c7 45 98 20 00 00 00 e9 3f fd ff ff 8b 55 c4 8b
5d0d0    45 08 8b 40 10 89 54 24 0c 8b 95 48 ff ff ff 89
5d0e0    54 24 08 8b 95 30 ff ff ff 89 54 24 04 89 04 24
5d0f0    e8 03 20 00 00 89 45 d8 8b 45 08 8b 40 10 89 85
5d100    30 ff ff ff 83 7d d8 00 74 79 8b 85 48 ff ff ff
5d110    8d 14 85 00 00 00 00 8b 85 30 ff ff ff 01 c2 8b
5d120    45 d8 89 02 83 85 48 ff ff ff 01 eb 56 8b 45 08
5d130    8b 40 10 3b 85 30 ff ff ff 74 48 c7 45 a4 00 00

==> dumps/1.5.3.txt <==
41a40    24 24 89 74 24 14 89 6c 24 08 89 44 24 10 8b 44
41a50    24 48 c7 44 24 04 00 00 00 00 89 44 24 0c 8d 44
41a60    15 00 89 04 24 e8 86 17 00 00 8b 44 24 18 c7 84
41a70    24 80 00 00 00 01 00 00 00 8b 8c 24 80 00 00 00
41a80    8b 54 24 30 c1 e8 1f 21 c8 89 84 24 80 00 00 00
41a90    8b 84 24 80 00 00 00 85 c0 75 06 89 e8 89 fd 89
41aa0    c7 83 ea 01 89 f0 d1 64 24 18 85 d2 0f 85 ef fe
41ab0    ff ff 83 6c 24 28 01 0f 89 d0 fe ff ff 89 c6 8b
41ac0    44 24 58 85 c0 0f 85 98 02 00 00 8b 84 24 c0 00
41ad0    00 00 8b 78 10 39 fd 74 15 85 f6 7e 11 31 c0 90
41ae0    8b 54 85 00 89 14 87 83 c0 01 39 f0 75 f2 39 74
41af0    24 4c 0f 8e 36 02 00 00 8b 44 24 58 85 c0 0f 85
41b00    0d 02 00 00 85 f6 7f 11 eb 18 8d b6 00 00 00 00
41b10    83 ee 01 0f 84 d7 01 00 00 8b 44 b7 fc 85 c0 90
41b20    74 ee 8b 44 24 40 89 04 24 e8 02 29 00 00 85 f6
41b30    0f 84 c5 03 00 00 8b 44 24 7c 85 c0 0f 84 b9 03

==> dumps/1.6.1-CMlines2-precomp.txt <==
0x80ebf80:	0x9dbd4caf	0xe83f746e	0x107ed176	0x78d2a23d
0x80ebf90:	0xca0796c8	0xbe8d437e	0x1f6607cb	0x6e4a1f00
0x80ebfa0:	0xcd3eda88	0x1eff0ddd	0xca2f8cc7	0x88329102
0x80ebfb0:	0x268dabcc	0xe1067ff7	0x92536fcc	0x00fdd517
0x80ebfc0:	0xd9de4ce9	0x307fd68f	0xca7c076f	0xf6624784
0x80ebfd0:	0xaae01bb4	0x937ea681	0x0008faea	0x576c8f86
0x80ebfe0:	0x94b04c93	0x3f2a2310	0xbce0f075	0x228562d9
0x80ebff0:	0x2309b551	0x324f15df	0xd016d744	0xd601733d
0x80ec000:	0xe671b88f	0xfe2159cf	0x4c94a6fc	0x565a5186
0x80ec010:	0xba1d5c75	0x25791f10	0xb2dba6b4	0x99d4f352
0x80ec020:	0xbb4b62d3	0xb0ca7440	0x62356f70	0x2384e935
0x80ec030:	0xd5ca4a4a	0xaeaa5691	0x19653abf	0xf38d0e63
0x80ec040:	0x86ac362d	0x41884e15	0x5b61e295	0x50bd5991
0x80ec050:	0xe6350582	0x759ea5ac	0x446c0e0a	0xd5781068
0x80ec060:	0xe8200a72	0xbd05a1fc	0x3e8ba3e9	0xe659a5f3
0x80ec070:	0xc974d9cd	0x4328c18b	0xcfec8f4f	0x95bbf142
0x80ec080:	0x4676a050	0xd940e2d2	0xcde9b161	0x11690178
0x80ec090:	0xdc9ef2d4	0xad9e2b71	0xdeb70126	0xbb9e8d30
0x80ec0a0:	0x6c9ae0ed	0xf590f7ef	0x61f976c2	0xe592f900
0x80ec0b0:	0xb1f1c7fd	0x0c3b0ffb	0x6dc005d1	0x5a9c968a
0x80ec0c0:	0x2f9d56ee	0xb536030f	0xdfacd62f	0x843697c2

..........................
0x80eca80:	0x7c1eca64	0x69fde52f	0x3001a13d	0xb0ddc1bd
0x80eca90:	0x61aa89e9	0x210f1cac	0x7e248d91	0xda57ea87
0x80ecaa0:	0x2a677bbb	0xe7c8c119	0xb3be2cea	0xcf1c9344
0x80ecab0:	0x10d6aa2f	0xfd9c62c4	0xc4d95f1a	0x83755f42
0x80ecac0:	0xfb836b2c	0x883d5449	0xfcc11af0	0x02a98601
0x80ecad0:	0x5cb779ed	0x2b37022f	0x850e8152	0x3b5f0695
0x80ecae0:	0x8695935c	0x9d747545	0x296d5e23	0x6b9fee0f
0x80ecaf0:	0x07094233	0xc8fbf252	0x3c762271	0xf704c7e8
0x80ecb00:	0x5f5ba7eb	0x4c743aae	0x2ae2ff26	0x821534cf
0x80ecb10:	0x9a200b15	0x4e0fe47c	0xac62936d	0x16ea9685
0x80ecb20:	0x75d8cf86	0x7e3daf57	0x800057d0	0x7e67f0c1
0x80ecb30:	0xc71aecdb	0xce7a671e	0x733193e1	0xc9a3d40a
0x80ecb40:	0x98a46d74	0xb124bb93	0xbea63f3f	0x06ccb228
0x80ecb50:	0x68d55e23	0xab7f7a4b	0x80e7b94a	0x1dbe2601
0x80ecb60:	0xb45565aa	0x35292257	0x492e6779	0x5c54f8dc
0x80ecb70:	0xe3417f7a	0x4544f1a4	0x0b2dac55	0x89f6a580


==> dumps/1.6.1-O2-pointers.txt <==
0xbfffec00: 0x00000000  0x00000000  0x080eafc0  0x080eb148
0xbfffec10: 0x080eb2d0  0x080eb458  0x080eb5e0  0x080eb768
0xbfffec20: 0x080eb8f0  0x00000180  0x00000060  0x0804d1f5
0xbfffec30: 0x00000014  0x080e5000  0xbfffed28  0xb7fb6000
...
0xbfffec40: 0xb7fb6420  0x00000060  0x00000060  0x00000060
0xbfffec50: 0x00000060  0x00000060  0x00000060  0x00000060
0xbfffec60: 0x00000180  0x00000180  0x00000060  0x080e8080
0xbfffec70: 0x00000014  0x080e5000  0x080e8080  0x08097269

==> dumps/1.6.1-precomp-layout.txt <==
0x80eb140:  0x00000000  0x00000189  0x66077ebd  0x538d2f3e
0x80eb150:  0x08e07cde  0x1609e0b0  0xdb1d9471  0x65ca354b
0x80eb160:  0x6c3561ac  0xec748b20  0xb79ee976  0xc0f1f99a
0x80eb170:  0xdfb3ac9d  0xadfa9835  0x93c35fef  0x3cacf9df
0x80eb180:  0xec6c9445  0x60ad03e0  0x7a03664e  0x60175d8b
0x80eb190:  0xdfd0cb73  0xfed7ec93  0xad66b8fd  0x8c9f6165
0x80eb1a0:  0xf2d8237e  0xc9204cd4  0x8264e19e  0x5eef97f8
0x80eb1b0:  0xcba2b479  0x58b1c3e7  0xb531f07d  0xd4dd8c75
0x80eb1c0:  0xc957005c  0xd3f8f17f  0x28ed41fa  0xdc3be2ca
0x80eb1d0:  0xefbf1d88  0x30945b08  0x496d2fe5  0x8e8959b0
.....
0x80eb280:  0xf11b0560  0x8060bf81  0x89646733  0xd9dcf1ec
0x80eb290:  0xb19ec57d  0x3ca34f8a  0x1d148f40  0x433d5777
0x80eb2a0:  0xd09f194d  0x3ffb157a  0x24aa011e  0xd9d6be67
0x80eb2b0:  0x0eb7c183  0x76096d95  0x6220e25b  0x311a00d8
0x80eb2c0:  0xe7d5a6a4  0x2d412e55  0x00000000  0x00000189
0x80eb2d0:  0x1fca109d  0x9226cacd  0x00aacad9  0xd023bc94
0x80eb2e0:  0xb2ba4ce6  0x19d562bb  0x44e65b86  0xcfc93ee8
0x80eb2f0:  0xdedccd46  0x6db1616c  0x4b58df2f  0xada699f7
0x80eb300:  0x86c105f8  0x83894a53  0xa8c9d0da  0xfd7f507e
0x80eb310:  0xe7e35c09  0x00db0282  0xc9e9d972  0x55e3ac2d
0x80eb320:  0x8eb656df  0x8f8b2ce1  0x1c85fb1c  0xdf9175ce
0x80eb330:  0x6db9a520  0xf422b218  0xbad2fc1d  0x04ae6f64
0x80eb340:  0xbcf6b8e9  0x62d9903e  0x2935688b  0xb25da093
0x80eb350:  0x5be95176  0x0247af31  0xb2825f04  0xc7bdbeb2
0x80eb360:  0x4a8ab3ff  0x1dff473b  0x38ca601c  0xd8bdaf9c
0x80eb370:  0x020994d5  0x154fd43e  0x91650911  0x00051fa1
0x80eb380:  0x082a3aaa  0x4c3388cc  0x05be10c1  0x015704eb
0x80eb390:  0xeeb96dd5  0x652b1f3c  0x0ed17d3f  0x7ef12fa4
0x80eb3a0:  0xcb969365  0xd7f73974  0xebc654c6  0x85301519
0x80eb3b0:  0x1e5ff292  0x569e1990  0xeef4fd56  0x731b22cc
....
0x80eb430:  0x7e61307c  0xc410b32a  0x855cfcfb  0x3c072986
0x80eb440:  0xac9a2a5f  0x73c78075  0x8068be98  0x0be349b4

==> main.txt <==
Rigorous Analysis of Software Countermeasures
against Cache Attacks

A major hurdle for reasoning about these interactions are
the requirements put on tracking memory addresses:
• On one hand, static analysis of dynamic memory allocation requires memory addresses to be dealt with symbolically.
• On the other hand, cache-aware code requires support for
accurate tracking of bit-level and arithmetic operations.
This is needed for establishing properties of the memory
layout, such as alignment of tables with cache line or
page boundaries, and for basic pointer arithmetic.
While there are solutions that address each of the requirements in isolation, supporting them together is challenging
because the demand for symbolic treatment conflicts with
the demand for bit-level precision. In this paper we address
this problem by devising a novel techniques that can deal
with all requirements at the same time and thus enables the
automatic, static analysis of permissive software countermeasures against cache side-channels attacks in executable
code.
Specifically, we introduce masked symbols, an abstraction that can represent unknown addresses, together with
information about some of their bits. Masked symbols encompass unknown addresses as well as known constants;
more importantly, they also support intermediate cases, such
as addresses that are unknown except for their least significant bits, which are zeroed out to align with cache line
boundaries. We cast arithmetic and bit-level operations on
masked symbols in terms of a simple set-based abstract domain, which is a data structure that supports approximating
the semantics of programs [10].
The masked symbol abstract domain enables us to reason
about security with respect to a wide range of observers of
a program execution, most of which are out of scope of existing program analysis techniques. Supported observers include one that can see the trace of accesses to the instruction
cache (commonly known as the program counter security
model [25]) but also weaker ones that can see only the trace
of memory blocks or cache banks, with respect to data, instruction, or shared caches. We devise another novel abstract
domain that over-approximates the set of observations each
of those adversaries can make during a program execution,
and that features a counting procedure for quantifying the
amount of information they can learn.
We implement our novel techniques on top of the CacheAudit static analyzer [11] and we evaluate their effectiveness
in a case study where we perform the first formal analysis

Abstract
CPU caches introduce variations into the execution time of
programs that can be exploited by adversaries to recover
private information about users or cryptographic keys.
Establishing the security of countermeasures against this
threat often requires intricate reasoning about the interactions of program code, memory layout, and hardware architecture and has so far only been done for restricted cases.
In this paper we devise novel techniques that provide
support for bit-level and arithmetic reasoning about pointers in the presence of dynamic memory allocation. These
techniques enable us to perform the first rigorous analysis of
widely deployed software countermeasures against cache attacks on modular exponentiation, based on executable code.

Introduction
CPU caches reduce the latency of memory accesses on average, but not in the worst case. Thus, they introduce variations
into the execution time that can be exploited by adversaries
to recover secrets from programs, such as private information about users or cryptographic keys [1, 5, 15, 28, 30, 37].
A large number of techniques have been proposed to counter
this threat. Some proposals work at the level of the operating system [13, 19, 40], others at the level of the hardware
architecture [14, 34, 35] or the cryptographic protocol [12].
In practice, however, software countermeasures are often the
preferred choice because they can be easily deployed.
The most defensive countermeasure is to ensure that control flow, memory accesses, and execution time of individual instructions do not depend on secret data. While such
code is easily seen to prevent leaks through instruction and
data caches, hiding all dependencies can come with performance penalties caused, for example, by dummy memory
accesses [8, 25].
More permissive countermeasures are to ensure that both
branches of each conditional fit into a single line of the
instruction cache, to preload lookup tables, or to permit
secret-dependent memory access patterns as long as they are
secret-independent at the granularity of cache lines or sets.
Such permissive code can be faster and is widely deployed
in crypto-libraries such as OpenSSL. However, analyzing its
security requires intricate reasoning about the interactions of
the program and the hardware platform and has so far only
been done for restricted cases.
1

of commonly used software countermeasures for protecting
modular exponentiation algorithms. The paper contains a
detailed description of our case study; here we highlight the
following results:
• We analyze the security of the scatter/gather countermeasure used in OpenSSL 1.0.2f for protecting windowbased modular exponentiation. Scatter/gather ensures that
the pattern of data cache accesses is secret-independent at
the level of granularity of cache lines and, indeed, our analysis of the binary executables reports security against adversaries that can monitor only cache line accesses.
• Our analysis of the scatter/gather countermeasure also
reports a leak with respect to adversaries that can monitor
memory accesses at a more fine-grained resolution. This
weakness that has been exploited in the CacheBleed attack [38], where the adversary observes accesses to the individual banks within a cache line. We analyze the variant
of scatter/gather published in OpenSSL 1.0.2g as a response
to the attack and prove its security with respect to powerful
adversaries that can monitor the full address trace.
• Our analysis detects the side channel in the square-andmultiply based algorithm in libgcrypt 1.5.2 that has been exploited in [22, 37], but can prove the absence of instruction
and data cache leaks in the square-and-always-multiply algorithm used in libgcrypt 1.5.3, for some compiler optimization levels.
Overall, our results illustrate (once again) the dependency
of software countermeasures against cache attacks on brittle details of the compilation and the hardware architecture,
and they demonstrate (for the first time) how automated program analysis can effectively support the rigorous analysis
of permissive software countermeasures.
In summary, our contributions are to devise novel techniques that enable cache-aware reasoning about dynamically
allocated memory, and to put these techniques to work in the
first rigorous analysis of widely deployed permissive countermeasures against cache side channel attacks.

Figure 1: Layout of pre-computed values in main memory,
for the windowed modular exponentiation implementation
from libgcrypt 1.6.1. Black lines denote the memory block
boundaries, for an architecture with blocks of 64 bytes.

Figure 2: Layout of pre-computed values in main memory,
achieved with the scatter/gather countermeasure. Data highlighted in different colors correspond to pre-computed values p0 , . . . , p7 , respectively. Black lines denote the memory
block boundaries, for an architecture with blocks of 64 bytes.

Illustrative Example

manages such tables consists of three functions, which are
given in Figure 3.
• To create the layout, the function align aligns a
buffer with the memory block boundary by ensuring the
least-significant bits of the buffer address are zeroed.
• To write a value into the array the function scatter
ensures that the bytes of the pre-computed values are stored
spacing bytes apart.
• Finally, to retrieve a pre-computed value from the
buffer, the function gather assembles the value by accessing its bytes in the same order they were stored.
In this paper, we develop binary analysis techniques
which enable the automatic reasoning about the effectiveness of such countermeasures, for a variety of adversaries.
Our analysis handles the dynamically-allocated address in
buf from Figure 3 symbolically, but is still able to establish the effect of align by considering bit-level semantics of arithmetic operators on symbols: First, the analysis
establishes that buf & (block size - 1) clears the

We illustrate the scope of the techniques developed in this
paper using a problem that arises in implementations of windowed modular exponentiation. There, powers of the base
are pre-computed and stored in a table for future lookup.
Figure 1 shows an example memory layout of two such precomputed values p2 and p3 , each of 3072 bits, which are
stored in heap memory. An adversary that observes accesses
to the six memory blocks starting at 80eb140 knows that p2
was requested, which can give rise to effective key-recovery
attacks [22].
Defensive approaches for table lookup, as implemented
in NaCl or libgcrypt 1.6.3, avoid such vulnerabilities by accessing all table entries in a constant order. OpenSSL 1.0.2f
instead uses a more permissive approach that accesses only
one table entry, however it uses a smart layout of the tables
to ensure that the requested memory blocks are loaded into
cache in a constant order. An example layout for storing 8
pre-computed values is shown in Figure 2. The code that
2

1
2
3
4
5
6
7
8
9
10

(which we collectively call the machine state), caused by the
execution of the program’s instructions. Formally, a program
P = (Σ, I, A, T ) consists of the following components:
• Σ - a set of states
• I ⊆ Σ - a set of possible initial states
• A - a set of addresses
• T ⊆ Σ × A∗ × Σ - a transition relation
An initial state in I captures the inputs to the program.
We distinguish between variations in adversary observations
that are due to secret (or high) data and those that are due to
public (or low) data. For this, we split the initial state into a
low part Ilo and a high part Ihi , i.e., I = Ilo × Ihi .
A transition (σi , a, σj ) ∈ T captures two aspects of
a computation step: first, it describes how the instruction
set semantics operates on data stored in the machine state,
namely by updating σi to σj ; second, it describes the sequence of memory accesses a ∈ A∗ issued during this
update, which includes the addresses accessed when fetching instructions from the code segment, as well as the addresses containing accessed data. To capture the effect of
one computation step in presence of unknown inputs, we define the next operator: next(S) = {t.σn an σn+1 | t.σn ∈
S ∧ (σn , an , σn+1 ) ∈ T } .
A trace of P is an alternating sequence of states and
addresses σ0 a0 σ1 a1 . . . σn such that σ0 ∈ I, and that for
all i ∈ {0, . . . , n − 1}, (σi , ai , σi+1 ) ∈ T . The set of all
traces of P is its collecting semantics Col ⊆ Traces. In this
paper, we only consider terminating programs, and define
their collecting semantics as the least fixpoint of the next
operator containing I: Col = I ∪ next(I) ∪ next2 (I) ∪ . . . .
The collecting semantics can be split into a family of
collecting semantics Col λSwith I = {λ} × Ihi , one for each
λ ∈ Ilo , such that Col = Col λ .

align ( buf ):
return buf − ( buf & ( block size − 1 ) ) + block size
scatter ( buf, p, k ):
for i := 0 to N − 1 do
buf [k + i ∗ spacing] := p [k][i]
gather ( r, buf, k ):
for i := 0 to N − 1 do
r [i] := buf [k + i ∗ spacing]

Figure 3: Scatter/gather method from OpenSSL 1.0.2f for
aligning, storing and retrieving pre-computed values.

Figure 4: Layout of pre-computed values in cache banks, for
a platform with 16 banks of 4-bytes. The shown data fits
into one memory block, and the cells of the grid represent
the cache banks.
most-significant bits of the symbol s; second, when subtracting this value from buf, the analysis determines that
the result is s with the least-significant bits cleared; third,
the analysis determines that adding block size leaves
the least-significant bits unchanged, but affects the unknown
bits, resulting in a new symbol s0 6= s whose least significant
bits are cleared.
Using this information, in gather, our analysis establishes that, independently from the value of k, at each iteration of the loop, the most-significant bits of the accessed location are the same. Combining this information with knowledge about the underlying architecture such as the block
size, the analysis establishes that the sequence of accessed
memory blocks is the same, thus the countermeasure ensures security of scatter/gather with respect to adversary who
makes observations at memory-block granularity.
Our analysis is also able to detect the recently disclosed
CacheBleed attack [38], where the adversary can use cachebank conflicts to make finer-grained observations and recover the pre-computed values despite scatter/gather. For
example, the pre-computed values in Figure 2 will be distributed to different cache banks as shown in Figure 4, and
cache-bank adversaries can distinguish between accesses to
p0 , . . . , p3 and p4 , . . . , p7 .

λ

A Hierarchy of Memory Trace Observers
We define security notions against memory trace attacks,
corresponding to different observational capabilities of the
adversary. We express these capabilities in terms of views,
which are functions that map traces in Col to the set of
observations an adversary can make. The views can be derived by successively applying lossy transformations to the
sequence of memory accesses of a program, which leads to
a hierarchy of security definitions.
Granularity of Observations The difference between the
considered adversaries is the granularity at which they can
observe the sequence of accesses to the main memory. We
consider adversaries who can observe accesses at the granularity of observable units such as memory pages, cache lines,
or cache banks, and cannot distinguish between accesses
within the same observable unit. Modern microarchitectures
determine the offset within those units from the b := log2 k
least-significant bits of the memory address, where k is the
byte-size of the unit. For example, an architecture with 4KB
pages, lines of 64B, and banks of 4B will use bits 0–11 for
memory page, 0–5 for cache line, and 0–1 for cache bank
offset. This allows defining the adversaries’ observation by
projecting out those bits from the memory addresses, i.e.,

Memory Trace Adversaries
In this section, we present the adversaries considered in this
paper, which are ranked by their observational capabilities.
We start by introducing an abstract notion of programs and
traces.
Programs and Traces
We introduce an abstract notion of programs as the transformations of the the main memory and CPU register contents
3

for a 32-bit system, we assume that on access to address a,
the adversaries observes π31:b (a) := (a31 , a30 , . . . , ab ). The
view of an adversary is defined as view : σ0 a0 σ1 a1 . . . σn 7→
π31:b (a0 )π31:b (a1 ) . . . π31:b (an−1 ) .

over-approximated by static analysis. While the basic idea is
standard, our presentation differs from the literature in that
we exhibit, at a high level of abstraction, a new path for
performing efficient quantitative information-flow analysis
while keeping low inputs symbolic. In Sections 5 and 6 we
instantiate this idea for the observers defined in Section 3.

Hierarchy of Observers According to the observable units
of adversaries, we distinguish between the following observers:
• The address-trace observer can observe the full sequence a0 a1 . . . an−1 of memory locations that are accessed.
Security against this adversary implies resilience to many
kinds of microarchitectural side channels, through cache,
TLB, DRAM, and branch prediction buffer.1 An addresstrace observer restricted to instruction-addresses is equivalent to the program counter security model [25].
• The block-trace observer can observe the sequence
of memory blocks loaded by the user into cache. Security
against this adversary implies resilience against adversaries
that can monitor memory accesses at the level of granularity
of cache lines, which are commonly of size k = 32, 64, or
128 bytes. Most known cache-based attacks exploit observations at the granularity of cache lines, e.g. [22, 29, 39].
• The bank-trace observer can observe a sequence of accessed cache banks. An example of an attack at the granularity of cache banks is CacheBleed [38] against the scatter/gather implementation from OpenSSL 1.0.2f. The platform
targeted in this attack has 16 banks of size k = 4 bytes.
• The page-trace observer can observe memory accesses
at the granularity of accessed memory pages, which are
commonly of size k = 4096 bytes. Examples of such attacks
appear in [36] and [32].
The views of these observers are denoted by view addr ,
view block , view bank , and view page , respectively.

Quantifying Leaks
As is common in quantitative information-flow analysis, we
quantify amount of secret information leaked by a program
in terms of the maximum number of observations an adversary can make, for any valuation of the low input. Formally,
we define leakage as
L := max(|view (Col λ )|) .
λ∈Ilo

(1)

The logarithm of this number corresponds to the number
of leaked bits w.r.t. different measures of entropy, and it
comes with different interpretations in terms of security: For
example, it can be related to a lower bound on the expected
number of guesses an adversary has to make for successfully
recovering the secret input [23], or to an upper bound for the
probability of successfully guessing the secret input in one
shot [33].
Static Bounds on Leaks, with Low Inputs
For quantifying leakage based on Equation 1, one needs to
determine the size of the range of view applied to the fixpoint Col λ of the next operator, for all λ ∈ Ilo – which is
infeasible for most programs. For fixed values λ ∈ Ilo , however, the fixpoint computation can be tractably approximated
by abstract interpretation [10]. The result is a so-called abstract fixpoint Col ] that represents a superset of Col λ , based
on which one can over-approximate the range of view [20].
The novelty in this paper is that we compute abstract fixpoints Col ] (s) that contain dedicated symbols s representing the unknown values of the low inputs. The core advantage of introducing symbols for representing low inputs is
that it allows us to separate variations in observable outputs
due to low inputs (which are unproblematic) from those that
are due to high inputs (which consist potential leaks). We
describe our symbolic abstract domain in Section 5 before
we sketch its soundness proof in Section 7.

Observations Modulo Stuttering We also consider a class
of adversaries that can observe a sequence of memory
blocks, but that can only make limited observations about
repeated accesses to the same memory block (which we call
stuttering). This captures that the adversary cannot count the
number of executed instructions, as long as they are guaranteed not to access main memory2 ; it is motivated by the fact
that the latency of cache misses dwarfs that of cache hits and
is hence easier to observe.
We formalize this intuition in terms of a function view bblock
that takes as input a sequence w of blocks and maps maximal subsequences br to the block b. That is, repetitions of
any block are removed.

Masked Symbol Abstract Domain
Cache-aware code often uses Boolean and arithmetic operations on pointers in order to achieve favorable memory alignment. In this section we devise the masked symbol domain,
which is a simple abstract domain that enables the static binary analysis of such code in the presence of dynamically
allocated memory.

Example 1. The function view bblock maps both aabcddc
and abbbccddcc to the sequence abcdc, making them indistinguishable to the adversary.

Static Quantification of Leaks

Dynamic Memory as Low Data

In this section we characterize the amount of information
leaked by a program, and we show how this amount can be

Dynamic memory locations are not known at analysis time.
To deal with them statically, we rely on the assumption that
locations chosen by the allocator do not depend on secret
data. More precisely, we assume that those locations are part
of the low initial state, i.e., Ilo contains a pool of low heap
locations that can be dynamically requested by the program.

1 We

do not model, or make assertions about, the influence of advanced
features such as out-of-order-execution.
2 Here we rely on the (weak) assumption that the second b in any access
sequence · · · bb · · · is guaranteed to hit the cache.

4

bit yields only the singleton set {1}, i.e. the observation is
determined by the masks alone. We use this observation for
static reasoning about cache-aware memory alignment.

Representation
The masked symbol domain is based on finite sets of what
we call masked symbols, which are pairs (s, m, o) consisting
of the following components: symbol s ∈ Sym, uniquely
identifying an unknown value, such as a base address; a
mask m ∈ {0, 1, >}n , representing a pattern of known
and unknown bits; and an offset o ∈ {0, 1}n , representing
an offset from the unknown bits. The i-th bit of a masked
symbol (s, m, o) is equal to mi ∈ {0, 1}, unless mi = >,
in which case it is unknown. In the first case we call the
bit masked, in the second symbolic. We abbreviate the mask
(>, . . . , >) by >.
Two special cases are worth pointing out:
1. (s, >, 0) represents an unknown constant, and
2. (s, m, 0) with m ∈ {0, 1}n represents the bit-vector m.
That is, pairs of the form (s, m, o) generalize both bitvectors
and unknown constants.

Update
Next we describe the effect of interpreted x86 assembly
instructions between pairs masked symbols. The lifting of
those operations to sets of masked symbols is obtained by
performing the operations on all elements in their product.
This allows tracking information about known bits (which
we encode in the mask) and about offsets from symbols.
Tracking Bits
An important class of operations for cache-aware coding are
those that allow the alignment of data to memory blocks
without knowing the precise pointer value.
Example 3. The following code snippet is produced when
compiling the align function from Figure 3 with gcc -O2.
The register EAX contains a pointer to a dynamically allocated heap memory location.

Concretization and Counting
We now give a semantics to elements of the masked symbol
domain. This semantics is parametrized w.r.t. instantiations
of the symbols. For the case where masked symbols represent partially known heap addresses, a valuation corresponds
to one specific layout.
Technically, we define the concretization of finite sets
F ⊆ Sym×{0, 1, >}n ×{0, 1}n w.r.t. a mapping λ : Sym →
{0, 1}n taking symbols to bit-vectors:

1
2

AND 0xFFFFFFC0, EAX
ADD 0x40, EAX

The first line ensures that the 6 least significant bits of
that pointer are set to 0, thereby aligning it with cache lines
of 64 bytes. The second line ensures that the resulting pointer
points into the allocated region while keeping the alignment.
To reason about this kind of code, we define the bit-wise
effect of instructions considering three cases.
(a) If the i-th bit of one operand is masked, in case that basic properties of the instructions reveal the exact resulting bit, store it in the mask. Such basic properties include: AND between symbolic and 0-bits reveals that the
resulting bits are 0; OR between symbolic and 1-bits reveals that the resulting bits are 1; XOR between the same
symbolic bits reveals that the resulting bits are 0. For example, when performing Line 1 in Example 3, assuming
that EAX has the symbolic value (s, >, 0), results in a
masked symbol

γλ (F ) = {(λ(s)  m) + o | (s, m, o) ∈ F } .
Here  is defined bitwise by (λ(s))i  mi = mi whenever
mi ∈ {0, 1}, and (λ(s))i otherwise. Modeling λ as a mapping from symbols to bitvectors is a natural generalization
of the presentation in Section 4 to a low state consisting of
multiple components that are represented by different symbols.
The following proposition shows that precise valuation of
the constant symbols can sometimes be ignored for deriving
upper bounds on the numbers of values that the novel domain represents. It enables the quantification of information
leaks in the absence of exact information about locations on
the heap. For this we note that a symbol s can be seen as a
vector of symbols (sn−1 , . . . , s0 ), one per each bit. This allows the application of the adversary’s view (see Section 3)
on masked symbols, as the respective projection to a subset
of observable masked bits.

(s, (> · · · >000000), 0) .

(2)

(b) If the i-th bit of one operand is masked and of the other
operand is symbolic, in case that basic properties of the
instructions reveal that the symbolic value is retained,
keep the same symbolic bit in the result. Such basic
properties include: AND between symbolic and 1-bits;
OR between symbolic and 0-bits; AND or OR between the
same symbolic bits. For example, the addition of 0x3F
to (2) results in a masked symbol

Proposition 1. For every valuation λ : Sym → {0, 1}n and
every projection view mapping vectors to a subset of their
components, we have |view (γλ (F ))| ≤ |view (F )|.
Proposition 1 gives us a means to derive upper bounds on
the range of the view of an adversary, for any valuation of
the symbols.

(s, (> · · · >111111), 0) ,

(3)

for which we can statically determine containment in the
same cache line as (s, (> · · · >000000), 0).
(c) Otherwise, a fresh symbolic bit-value is stored. For example, the addition of 0x40 to (2) in Example 3 results
in the masked symbol

Example 2. The projection of the set
F = {(s, (0, 0, 1), 0), (t, (>, >, 1), 0), (u, (1, 1, 1), 0)} of
(three bit) masked symbols to their two most significant bits
yields the set {(0, 0), (t2 , t1 ), (1, 1)}, i.e. we count three observations. However, the projection to their least significant

(s0 , (> · · · >000000), 0) ,
5

(4)

pointing to the beginning of some (unknown) cache line.

memory trace domains, which capture the adversary models
introduced in Section 3.2: address-trace (adversary who can
observe addresses), block-trace (adversary who can observe
memory blocks), and b-block-trace (adversary who can observe memory blocks modulo repetitions). We describe those
domains, and elaborate on developments which allow us
to precisely capture cases where a b-block-trace adversary
learns less information than an address- and block-trace adversary, as is the case in the following example.

Tracking Offsets
We add support for tracking offsets from symbols, which is
required to enable the analysis of low-level code.
Example 4. The loop in the gather function from Figure 3, which increments an index variable, is transformed
to a loop doing pointer arithmetic on dynamically allocated
memory locations, when compiled with gcc -O2. Corresponding pseudocode looks as follows:
1
2
3

Representation
We use a directed acyclic graph (DAG) to compactly represent traces of memory accesses. While a DAG representation
can precisely represent a set of traces [11], a counting procedure which does not require enumerating all traces may lose
precision. The representation we devise is precise for the bblock observer, and provides an easy counting procedure.
The DAG has a set of nodes N representing memory accesses, with a root r and set of edges E ⊆ N × N . We
equip each node n ∈ N with a label L(n) that represents the
adversary’s view of the node (i.e. addresses or blocks), and
a repetition count R(n) that represents the number of times
each address may be repeatedly accessed. We represent labels L(n) using the masked symbols abstract domain (see
Section 5), and use a finite set abstraction to represent R(n).

y := r + N − 1
for x := r to y do
∗x = buf [k + i ∗ spacing]

There, r points to a dynamic memory location. The loop
terminates whenever pointer x points at or beyond y.
The operations on masked symbols defined so far are not
sufficient for a precise analysis of the code in Example 4,
e.g. when r has a symbolic value (s, >, 0). In this case, y
will be assigned a fresh symbolic value (s0 , >, 0), and at
iteration i = 2, 3, 4, . . . of the loop, x will be assigned a
fresh symbolic value (si , >, 0). Without additional knowledge, the equality or inequality between si and s0 cannot be
determined, which prohibits determining at which iteration
the loop is terminated.
To address this shortcoming, we add support for tracking
offsets from symbols when interpreting addition between
masked symbols. We remind the reader that the bit-wise
definition of addition between x and y determines the i-th
bit of the result as ri = xi ⊕ yi ⊕ ci , where ci is the carry
bit3 . To determine the result of masked-symbol addition, we
consider three cases.
(a) If the i-th bit of one operand is masked, of the other
operand is symbolic, and the carry bit is known, then
the symbolic bit-value is retained, and the addition result
is stored as an offset. For example, the variable y from
Example 4 will obtain the value (s, >, r + N − 1), and
at the i-th iteration of the loop, x will have the value
(s, >, i). Returning to (4) in Section 5.4.1, the result will
be set to (s, (> · · · >000000), 64).
(b) If the i-th bits of the two operands are masked and
the carry bit is known, then the exact bit-value of the
addition result is stored in the mask, and the offsetbit is set to 0. This means that an offset is preferably
encoded in the mask-bits and not in the offset-bits, as
demonstrated in (3) in Section 5.4.1.
(c) Otherwise, a fresh symbolic bit-value is stored. For example, addition between masked symbols (s1 , >, 0) and
(s2 , >, 3), results in the fresh masked symbol (s0 , >, 0).

Concretization and Counting
In a memory trace domain, each node n represents the set
of traces of the program up to this point of the analysis. Its
concretization function is defined by
[
γ(n) =
{`t00 · · · `tkk | `i ∈ L(ni ), ti ∈ R(ni )},
r=n0 ···nk =n is a
path from r to n

that is, for every path in the graph, we collect the adversary’s
observations (given by the labels of its nodes) and their
number (given by the repetition count).
For quantitatively assessing leaks we are interested in the
number of observations |γ(n)| an adversary can make. An
upper bound on this number is easily computed from the
memory trace domains using the recursive equation
X
cnt(n) = |R(n)| · |L(n)| ·
cnt(s)
(5)
(s,n)∈E

For the b-block trace observer, we replace the factor |R(n)|
from the expression in (5) by 1, which captures that this
observer cannot distinguish between repetitions of accesses
to the same memory block.
Update and Join
The memory trace domains are equipped with functions
for update and join, which govern how sets of traces are
extended and merged, respectively. The domains are defined with respect to an observer modeled by the view ∈
{view addr , view block , view bblock }, for the different views
introduced in Section 3. Below we overload the notation of
view to take as input sets of addresses, and return the respective set of observations (i.e. addresses or blocks).

Memory Trace Abstract Domain
In this section, we present data structures for representing
the set of possible memory accesses a program can make,
and for computing the number of observations that different side channel attackers can make. For this we devise the
3 The

carry bit is defined as c0 = 0 for the ADD instruction, c0 is the carry
flag for the ADC instruction, and ci+1 = (xi ∧ yi ) ∨ (ci ∧ xi ) ∨ (ci ∧ yi ).

6

The update receives a node n representing a set of traces
of memory accesses, and it extends n by a new access to a
potentially unknown address that represented a finite set of
masked symbols F . Technically:
1. If the set of masked symbols is not a repetition (i.e. if
L(n) 6= view (F )) the update function appends a new
node n0 to n (adding (n, n0 ) to E) and it sets L(n0 ) =
view (F ) and R(n0 ) = {1}.
2. Otherwise (i.e. if L(n) = view (F )) it increments the
possible repetitions in R(n) by one.
The join for two nodes n1 , n2 first checks whether those
nodes have the same parents and the same label, in which
case n1 is returned, and their repetitions are joined. Otherwise a new node n0 with L(n0 ) = {} is generated and edges
(n1 , n0 ) and (n2 , n0 ) are added to E.
To increase precision in counting for the b-block adversary, joins are delayed until the next update is performed.
This captures cases where an if-then-else statement spans
two memory blocks, both of which are accessed regardless
whether if-condition is taken or not.

From Local Soundness to Global Soundness
An abstract domain is locally sound if the abstract transition
function over-approximates the effect of the next operator
(here: in terms of set inclusion):
∀λ, ∃λ̄ ∈ Ext(λ), ∀a ∈ Col ] : next (γλ (a)) ⊆ γλ̄ (next] (a))
It is a fundamental result from abstract interpretation [10]
that local soundness implies global soundness. When the
fixpoint is reached in a finite number of steps, we obtain this
result for our modified notions of soundness, by induction on
the number of steps. This is sufficient for the development in
our paper; we leave an investigation of the general case to
future work.
Local Soundness: Masked Symbols

In this section we outline how to establish the soundness of
our approach; we will give the full proof details in an extended version of this paper. The novelty in our approach is
that we aim to establish leakage bounds w.r.t. all valuations
of low variables, requiring us to extend established notions
of local and global soundness [10] as we explain below.

To establish the local soundness of the masked symbol domain introduced in Section 5, we need to prove that the
masked symbols obtained after the interpretation of the instructions AND, OR, ADD, etc., correctly overapproximate the
result of the instructions for a valuation λ. For the cases resulting in a fresh symbol, the overapproximation holds because the fresh symbol may have any value, including the
concrete result. In the remaining cases, the set inclusion
holds due to basic properties of arithmetic operations such
as x ∧ 0 = 0, x ∧ 1 = x, etc. A formal proof for the local
soundness of the masked symbol domain will be given in an
extended version of the paper.

Global Soundness and Leakage Bounds

Local Soundness: Memory Trace Domain

For the proof, we distinguish between the symbols in Sym lo ⊆
Sym that represent the low initial state and those in Sym \
Sym lo that are introduced during the analysis. A specific
low initial state in Ilo is then given in terms of valuation of
low symbols λ : Sym lo → {0, 1}n .
When introducing a fresh symbol s (see Section 5),
we need to extend the domain of λ to include s. To this
end, we denote by Ext(λ) the set of all functions λ̄ with
ran(λ̄) = {0, 1}n such that dom(λ) ⊆ dom(λ̄) ⊆ Sym
and λ̄ dom(λ) = λ.
With this notation, we can express the global soundness
of a symbolic fixpoint Col ] as follows:


∀λ ∈ Ilo ∃λ̄ ∈ Ext(λ) : Col λ ⊆ γλ̄ Col ] .
(6)

The local soundness of the memory trace domains follows
directly because the update does not perform any abstraction
with respect to the concrete trace of observations; it just
yields a more compact representation in case of repetitions
of the same observation.

Soundness

Case Study
In this section, we present a case study which leverages the
techniques developed in this paper for the first rigorous analysis of several countermeasures against cache side channel
attacks against modular exponentiation algorithms from versions of libgcrypt and OpenSSL from April 2013 to March
2016. We report on results for leakage to the adversary
models presented in Section 3.2 due to instruction-cache
(I-cache) accesses and data-cache (D-cache) accesses.4 As
the adversary models are ordered according to their observational capabilities, this sheds light into the level of provable
security that different protections offer.

Equation (6) ensures that every trace is included in a concretization of the symbolic fixpoint. Based on the soundness
of the symbolic fixpoint, we can immediately define bounds
for the leakage w.r.t. all low values.
L ≤ max |view (γλ̄ (Col ] ))|
λ∈Ilo

Tool building
We implement the novel abstract domains described in Sections 5 and 6 on top of the CacheAudit open source static
analyzer [11]. CacheAudit provides infrastructure for parsing, control-flow reconstruction, and fixed point computation. Our novel domains extend the scope of CacheAudit by

(7)

Even though we do not explicitly track λ̄, the existence of
λ̄ suffices for establishing the correctness of our quantitative
analysis, as our counting procedures (see Section 5.3 and
Section 6.2) allow the overapproximation of the right-hand
side of Equation (7) for any λ̄.

4 We

also analyzed the leakage from accesses to shared instruction- and
data-caches; for the analyzed instances, the leakage results were consistently the maximum of the I-cache and D-cache leakage results.

7

providing support for (1) the analysis of dynamically allocated memory, and for (2) adversaries who can make finegrained observations about memory accesses. The resulting
extensions to CacheAudit will be made publicly available.

1
2
3
4
5
6
7
8

Target Implementations
For libgcrypt we consider versions 1.5.2 to 1.6.3. In those
versions of libgcrypt, four variants of modular exponentiation are implemented, with different protections against sidechannel attacks. In addition to those implementations, we
analyze two side-channel protections introduced in OpenSSL
versions 1.0.2f and 1.0.2g, respectively. For cleaner comparison of security and performance we implement all protections on top of libgcrypt 1.6.3 and analyze this code instead.
To generate the target executables of our experiments, we
use ElGamal decryption routines based on each of the abovedescribed implementations of modular exponentiation and
the respective countermeasures, resulting in 5 implementations. We compile them using GCC 4.8.4, on a 32-bit
Linux machine running kernel 3.13. For ElGamal decryption, we use a key size of 3072 bits.
The current version of CacheAudit supports only a subset of the x86 instruction set, which we extended with instructions required for the case study. To bound the required
extensions we focus our analysis on the regions of the executables that were targeted by exploits and to which the
corresponding countermeasures were applied, rather than
the whole executables. As a consequence, the formal statements we derive only hold for those regions. In particular,
we do not analyze the code of the libgcrypt’s multi-precision
integer multiplication and modulo routines, and we specify that the output of the memory allocation functions (e.g.
malloc) is symbolic (see Section 5).

r := 1
for i := |e| − 1 downto 0 do
r := mpi sqr(r)
r := mpi mod(r, m)
if ei = 1 then
r := mpi mul(b, r)
r := mpi mod(r, m)
return r

Figure 5: Square-and-multiply modular exponentiation
1
2
3
4
5
6
7
8
9

r := 1
for i := |e| − 1 downto 0 do
r := mpi sqr(r)
r := mpi mod(r, m)
tmp := mpi mul(b, r)
tmp := mpi mod(tmp , m)
if ei = 1 then
r := tmp
return r

Figure 6: Square-and-always-multiply exponentiation
Observer address block b-block
I-Cache
1 bit
1 bit
1 bit
1 bit
1 bit
1 bit
D-Cache
(a) Square-and-multiply from libgcrypt 1.5.2
Observer address block b-block
I-Cache
1 bit
1 bit
0 bit
0 bit
0 bit
0 bit
D-Cache
(b) Square-and-always-multiply from libgcrypt 1.5.3

Figure 7: Leakage of modular exponentiation algorithms to
observers of instruction and data caches, with cache line size
of 64 bytes and compiler optimization level -O2.
Observer
I-Cache
D-Cache

Square-and-Multiply Modular Exponentiation
The first target of our analysis is modular exponentiation
by square-and-multiply. The algorithm is depicted in Figure 5 and is implemented, e.g., in libgcrypt version 1.5.2.
Line 5 of the algorithm contains a conditional branch whose
condition depends on a bit of the secret exponent. An attacker who can observe the victim’s accesses to instruction
or data caches may learn which branch was taken and identify the value of the exponent bit. This weakness has been
shown to be vulnerable to key-recovery attacks based on
prime+probe [22, 39] and flush+reload [37].
In response to these attacks, libgcrypt 1.5.3 implements a
countermeasure that makes sure that the squaring operation
is always performed, see Figure 6) for the pseudocode. It
is noticeable that this implementation still contains a conditional branch that depends on the bits of the exponent in Line
7, namely the copy operation that selects the outcome of both
multiplication operations. However, this has been considered
a minor problem because the branch is small and is expected
to fit into the same cache line as preceding and following
code, or to be always loaded in cache due to speculative execution [37]. In the following we apply the techniques developed in this paper to analyze whether the expectations on
memory layout are met.

address
1 bit
1 bit

block
1 bit
1 bit

b-block
1 bit
1 bit

Figure 8: Leakage of square-and-always-multiply from
libgcrypt 1.5.3, with cache line size of 32 bytes and compiler optimization level -O0.
Results The results of our analysis are given in Figure 7
and Figure 9
• Our analysis identifies a 1-bit data cache leak in squareand-multiply exponentiation (line 2 in Figure 7a), due to
memory accesses in the conditional branch in that implementation. Our analysis confirms that this data cache leak is
closed by square-and-always-multiply (line 2 in Figure 7b).
• Line 1 of Figures 7a and Figure 7b show that both
implementations leak through instruction cache to powerful adversaries who can see each access to the instruction
cache. However, for weaker, b-block observers that cannot
distinguish between repeated accesses to a block, squareand-always-multiply does not leak, confirming the intuition
that the conditional copy operation is indeed less problematic than the conditional multiplication.
• The data in Figure 8 demonstrates that the advantages
of conditional copy over conditional multiplication depend
on details such as cache line size and compilation strategy.
8

We consider three countermeasures, which are commonly
deployed to defend against this vulnerability. They have
in common that they all copy the table entries instead of
returning a pointer to the entry.
(a) Compiled with the default gcc optimization level -O2. Regardless
whether the jump is taken or not, first block 41a80 is accessed,
followed by block 41aa0. This results in a 0-bit b-block leak.

(b) Compiled with gcc optimization level -O0. The memory block
5d060 is only accessed when the jump is taken. This results in a 1-bit
b-block leak.

Figure 9: Layout of libgcrypt 1.5.3 executables with 32-byte
memory blocks (black lines denote block boundaries). The
highlighted code corresponds to the conditional branching
in lines 7–8 in Figure 6. The red region corresponds to the
executed instructions in the if-branch. The blue curve points
to the jump target, where the jump is taken if the if-condition
does not hold.
Figure 9 illustrates this effect for the conditional copy operation, where more aggressive compilation leads to more
compact code that fits into single cache lines. The same effect is observable for data caches, where more aggressive
compilation avoids data cache accesses altogether.
1
2
3
4
5
6

if e0 == 0 then
base u := bp
base u size := bsize
else
base u := b 2i3[e0 − 1]
base u size := b 2i3size[e0 − 1]

1
2
3
4
5
6
7

Figure 11: A defensive routine for array lookup with a
constant sequence of memory accesses, as implemented in
libgcrypt 1.6.3.
• The first countermeasure ensures that in the copy process, a constant sequence of memory locations is accessed,
see Figure 11 for pseudocode. The expression on line 7
ensures that only the k-th pre-computed value is actually
copied to r. This countermeasure is implemented, e.g. in
NaCl and libgcrypt 1.6.3.
• The second countermeasure stores pre-computed values in such a way that the i-th byte of all pre-computed values reside in the same memory block. This ensures that when
the pre-computed values are retrieved, a constant sequence
of memory blocks will be accessed. This so-called scatter/gather technique is described in detail in Section 2, with code
in Fig 3, and is deployed, e.g. in OpenSSL 1.0.2f.
• The third countermeasure is a variation of scatter/gather, and ensures that the gather-procedure performs a
constant sequence of memory accesses (see Figure 12). This
countermeasure was recently introduced in OpenSSL 1.0.2g,
as a response to the CacheBleed attack.
1
2
3
4
5
6
7

Figure 10: Sliding window table lookup from
libgcrypt 1.6.1. Variable e0 represents the window,
right-shifted by 1. The lookup returns a pointer to the first
limb of the multi-precision integer in base u, and the
number of limbs in base u size. The first branch deals
with powers of 1 by returning pointers to the base.

// Retrieves r from p[k]
secure retrieve ( r , p , k):
for i := 0 to n − 1 do
for j := 0 to N − 1 do
v := p[i][j]
s := (i == k)
r[j] := r[j] ˆ ((0 − s) & ( r[j] ˆ v))

defensive gather( r, buf, k ):
for i := 0 to N−1 do
r[i] := 0
for j:= 0 to spacing − 1 do
v := buf[j + i∗spacing]
s := (k == j)
r[i] := r[i] | (v & (0 − s))

Figure 12: A defensive implementation of gather (compare
to Figure 3) from OpenSSL 1.0.2g.
Results Our analysis of the different versions of the table
lookup yields the following results:5
• Figure 13a shows the results of the analysis of the unprotected table lookup of Figure 10. The leakage of one bit
for most adversaries is explained by the fact that they can
observe which branch is taken. The layout of the conditional
branch is demonstrated in Figure 14a; lowering the optimization level results in a different layout (see Figure 14b), and
in this case our analysis shows that the I-Cache b-block leak
is eliminated.

Windowed Modular Exponentiation
In this section we analyze windowed algorithms for modular exponentiation. These algorithms differ from algorithms
based on square-and-multiply in that they process multiple
exponent bits in one shot. For this they commonly rely on
tables filled with pre-computed powers of the base. For example, libgcrypt 1.6.1 pre-computes 7 multi-precision integers and handles the power 1 in a branch, see Figure 10.
For moduli of 3072 bits, each pre-computed value requires
384 bytes of storage which amounts to 6-7 memory blocks
in architectures with cache lines of 64 bytes. Key-dependent
accesses to those tables can be exploited for mounting cache
side channel attacks [22].

5 We

note sliding window exponentiation exhibits further control-flow vulnerabilities, some of which we also analyze. To avoid redundancy with Section 8.3, we focus the presentation of our results on the lookup-table management.

9

Observer address
block
b-block
I-Cache
1 bit
1 bit
1 bit
D-Cache
5.6 bit
2.3 bit
2.3 bit
(a) Leakage of secret-dependent table lookup in the modular exponentiation implementation from libgcrypt 1.6.1.
Observer address block b-block
I-Cache
0 bit
0 bit
0 bit
D-Cache
0 bit
0 bit
0 bit
(b) Leakage in the patch from libgcrypt 1.6.3.
Observer
address
block b-block
I-Cache
0 bit
0 bit
0 bit
D-Cache 1152 bit
0 bit
0 bit
(c) Leakage in the scatter/gather technique, applied to libgcrypt 1.6.1.
Observer address block b-block
I-Cache
0 bit
0 bit
0 bit
D-Cache
0 bit
0 bit
0 bit
(d) Leakage in the defensive gather technique from OpenSSL 1.0.2g,
applied to libgcrypt 1.6.1.

(a) Compiled with the default gcc optimization level -O2. If the jump
is taken, first block 4b980, followed by block 4ba40, followed
by 4b980 again. If the branch is not taken, only block 4b980 is
accessed.

Figure 13: Instruction and data cache leaks of different table
lookup implementations. Note that the leakage in Fig 13a accounts for copying a pointer, whereas the leakage in Fig 13b
and 13c refers to copying multi-precision integers.
• More powerful adversaries that can see the exact ad-

dress can learn log2 7 = 2.8 bits per access. The static analysis is not precise enough to determine that the lookups are
correlated, hence it reports that at most 5.6 bits are leaked.
• Figure 13b shows that the defensive copying strategy
from libgcrypt 1.6.3 (see Figure 11) eliminates all leakage
to the cache.
• Figure 13c shows that the scatter/gather copyingstrategy eliminates leakage for any adversary that can observe memory accesses at the granularity of memory blocks,
and this constitutes the first proof of security of this countermeasure. For adversaries that can see the full address-trace,
our analysis reports a 3 bit leakage for each memory access,
which is again accumulated over correlated lookups because
of imprecisions in the static analysis.
• The leak leading to the CacheBleed attack against scatter/gather [38] is visible when comparing the results of the
analysis in Figure 13c with respect to address-trace and
block-trace adversaries, however, its severity may be overestimated due to the powerful address-trace observer. For
a more accurate analysis of this threat, repeat the analysis
for the bank-trace D-cache observer. The analysis results in
384-bit leak, which corresponds to one bit leak per memory
access, accumulated for each accessed byte due to analysis
imprecision (see above). The one bit leak in the i-th memory
access is explained by the ability of this observer to distinguish between the two banks within which the i-th byte of
all pre-computed values fall.
• Figure 13d shows that defensive gather from OpenSSL
1.0.2g (see Figure 12) eliminates all leakage to cache.

(b) Compiled with gcc optimization level -O1. Regardless whether the
jump is taken or not, first block 47dc0 is accessed, followed by block
47e00.

Figure 14: Layout of executables using libgcrypt 1.6.1. The
highlighted code corresponds to a conditional branch (blue:
if-branch, red: else-branch). Curves represent jump targets.

Use of Upper Bounds The results we obtain are upper
bounds on the leaked information that are not necessarily
tight, that is, they may be pessimistic. This means that while
results of zero leakage corresponds to a proof of absence of
leaks, positive leakage bounds do not correspond to proofs
of the presence of leaks. The reason for this is that the
amount of leaked information may be over-estimated due to
imprecision of the static analysis, as is the case with the DCache leak shown on Figure 13c.
Use of Imperfect Models The guarantees we deliver are
only valid to the extent to which the models used accurately
capture the aspects of the execution platform relevant to
known attacks. A recent empirical study of OS-level side
channels on different platforms [7] shows that advanced
microarchitectural features may interfere with the cache,
which may render countermeasures ineffective.
Alternative Attack Targets In our analysis, we assume that
heap addresses returned by malloc are low values. There are
scenarios in which the heap addresses themselves are the
target of cache attacks, e.g. when the goal is to reduce the
entropy of ASLR [18].

Discussion
A number of comments are in order when interpreting the
bounds delivered by our analysis.
10

algorithm
countermeasure (CM)
implementation
(×106 )

instructions
cycles (×106 )

square and multiply
always
no CM
multiply
libgcrypt
libgcrypt
1.5.2
1.5.3
90.32
120.62
75.58
100.73

no CM
libgcrypt
1.6.1
73.99
61.58

sliding window
scatter/
access all
gather
bytes
openssl
libgcrypt
1.0.2f
1.6.3
74.21
74.61
61.65
62.20

algorithm
defensive
gather
openssl
1.0.2g
75.29
62.28

countermeasure
implementation
instructions
cycles

scatter/
gather
openssl
1.0.2f
2991
859

sliding window
access all
defensive
bytes
gather
libgcrypt
openssl
1.6.3
1.0.2g
8618
13040
3073
5579

(b) Only multi-precision-integer retreival step.

(a) Different versions of modular exponentiation.

Figure 15: Performance measurements for libgcrypt 1.6.3 ElGamal decryption, for 3072-bit keys.
on accurate models of caches, but we do not take into account out-of-order execution.
Langley [21] shows how to perform a dynamic analysis based on Valgrind, and this technique flags the secretdependent (but cache-line independent) memory lookups of
the OpenSSL sliding window-based modular exponentiation
as a potential leak. Our technique gives more fine-grained
insights about its security, including proofs of security for
adversaries that can observe memory accesses only at the
granularity of memory blocks. Rodrigues et al. [31] develop
a static analyzer reporting violations to constant-time coding
practices in cryptographic implementations.
Technically, our work draws on methods from quantitative information-flow analysis (QIF) [6], where the automation by reduction to counting problems appears in [4, 17,
24, 27]. Specifically, our work builds on the CacheAudit
tool [11], but goes beyond it in that it supports symbolic reasoning about dynamic memory allocation and wide variety
of new adversary models.
Two existing approaches for quantifying leaks support
symbolic reasoning about low inputs: [4] and [9] based logical operations on path formulas. In contrast, we introduce
support for symbolic treatment of low inputs in an abstract
interpretation framework for x86 executables.

Performance
We conclude the case study by considering the effect of
the different countermeasures on the performance of modular exponentiation. For this, we use libgcrypt 1.6.3 as a
base, and compile it with different versions of mod exp.c,
corresponding to each of the considered variants. We measure performance as the clock count (through the rdtsc
instruction), as well as the number of performed instructions
(through the PAPI library [26]), for performing exponentiations, for a sample of random bases and exponents. We make
100,000 measurements with an Intel Q9550 CPU.
after recent
Figure 15a summarizes our measurements. The results
show that the applied countermeasure for square and multiply causes a significant slow-down of the exponentiation. A
smaller slow-down is observed with sliding-window countermeasures as well; this slow-down is demonstrated in Figure 15b, which shows the performance of the retrieval of precomputed values, with different countermeasures applied.

Related Work
Agat proposes a program transformation for removing controlflow timing leaks by equalizing branches of conditionals
with secret guards [2], which he augments with an informal
discussion of the effect of instruction and data caches [3]
Hedin and Sands [16] extend this timing model with execution histories, offering a hook for formal reasoning about
cache state. Our approach relies on lower-level models,
namely x86 executables and simple but accurate cache models, based on which we can perform an automatic analysis.
Molnar et al. [25] propose a program transformation that
eliminates branches on secret to remove leaks due to control
flow and instruction caches, together with a static check for
the resulting x86 executables. Our approach is more permissive than theirs that it can establish the security of code that
contains restricted forms of secret-dependent control flow
and memory access patterns. It is worth emphasizing that
the increased permissiveness of our approach comes from
the fact that we rely on models of the hardware architecture
for our analysis. If no such models are available, the safe
way to go is to forbid all kinds of secret-dependent behavior.
Coppens et al. [8] investigate mitigations for timingbased side channels on x86 architecture, and they identify
new side channels in programs without secret-dependent
memory lookups due to out-of-order execution. In contrast,
we prove the security of countermeasures. For this we rely

Conclusions
In this paper we devise novel techniques that provide support for bit-level and arithmetic reasoning about pointers in
the presence of dynamic memory allocation. These techniques enable us to perform the first rigorous analysis of
widely deployed software countermeasures against cache
side-channel attacks on modular exponentiation, based on
executable code.

References
[1] O. Aciiçmez, W. Schindler, and Ç. K. Koç. Cache based
remote timing attack on the AES. In CT-RSA, pages 271–286.
Springer, 2007.
[2] J. Agat. Transforming out timing leaks. In POPL 2000, pages
40–53. ACM, 2000.
[3] J. Agat. Transforming out timing leaks in practice: An experiment in implementing programming language-based methods
for confidentiality, 2000.
[4] M. Backes, B. Köpf, and A. Rybalchenko. Automatic discovery and quantification of information leaks. In SSP, pages
141–153. IEEE, 2009.

11

[23] J. L. Massey. Guessing and Entropy. In ISIT, page 204. IEEE,
1994.
[24] Z. Meng and G. Smith. Calculating bounds on information
leakage using two-bit patterns. In PLAS. ACM, 2011.
[25] D. Molnar, M. Piotrowski, D. Schultz, and D. Wagner. The
program counter security model: Automatic detection and
removal of control-flow side channel attacks. In ICISC.
Springer, 2006.
[26] P. J. Mucci, S. Browne, C. Deane, and G. Ho. Papi: A portable
interface to hardware performance counters. In DoD HPCMP
Users Group Conference, 1999.
[27] J. Newsome, S. McCamant, and D. Song. Measuring channel
capacity to distinguish undue influence. In PLAS, pages 73–
85. ACM, 2009.
[28] D. A. Osvik, A. Shamir, and E. Tromer. Cache attacks and
countermeasures: the case of AES. In CT-RSA, volume 3860
of LNCS, pages 1–20. Springer, 2006.
[29] C. Percival. Cache missing for fun and profit. In BSDCan,
2005.
[30] T. Ristenpart, E. Tromer, H. Shacham, and S. Savage. Hey,
you, get off of my cloud: exploring information leakage in
third-party compute clouds. In CCS, pages 199–212. ACM,
2009.
[31] B. Rodrigues, F. M. Quintão Pereira, and D. F. Aranha. Sparse
representation of implicit flows with applications to sidechannel detection. In Proceedings of the 25th International
Conference on Compiler Construction, pages 110–120. ACM,
2016.
[32] S. Shinde, Z. L. Chua, V. Narayanan, and P. Saxena. Preventing page faults from telling your secrets. In ASIACCS. ACM,
2016.
[33] G. Smith. On the foundations of quantitative information flow.
In FoSSaCS. Springer, 2009.
[34] M. Tiwari, J. Oberg, X. Li, J. Valamehr, T. E. Levin, B. Hardekopf, R. Kastner, F. T. Chong, and T. Sherwood. Crafting a
usable microkernel, processor, and I/O system with strict and
provable information flow security. In ISCA, pages 189–200.
ACM, 2011.
[35] Z. Wang and R. B. Lee. A novel cache architecture with
enhanced performance and security. In MICRO, 2008.
[36] Y. Xu, W. Cui, and M. Peinado. Controlled-channel attacks:
Deterministic side channels for untrusted operating systems.
In SSP. IEEE, 2015.
[37] Y. Yarom and K. Falkner. FLUSH+RELOAD: A high resolution, low noise, L3 cache side-channel attack. In USENIX
Security Symposium, 2014.
[38] Y. Yarom, D. Genkin, and N. Heninger. Cachebleed: A timing attack on openssl constant time rsa. Cryptology ePrint
Archive, Report 2016/224, March 2016. http://eprint.
iacr.org/.
[39] Y. Zhang, A. Juels, M. K. Reiter, and T. Ristenpart. CrossVM side channels and their use to extract private keys. In
CCS. ACM, 2012.
[40] Y. Zhang and M. K. Reiter. Düppel: retrofitting commodity operating systems to mitigate cache side channels in the
cloud. In Proceedings of the 2013 ACM SIGSAC conference on Computer & communications security, pages 827–
838. ACM, 2013.

[5] D. Bernstein. Cache-timing attacks on AES. http://cr.
yp.to/antiforgery/cachetiming-20050414.
pdf, 2005.
[6] D. Clark, S. Hunt, and P. Malacaria. A static analysis for
quantifying information flow in a simple imperative language.
JCS, 15(3):321–371, 2007.
[7] D. Cock, Q. Ge, T. Murray, and G. Heiser. The last mile: An
empirical study of timing channels on sel4. In CCS. ACM,
2014.
[8] B. Coppens, I. Verbauwhede, K. D. Bosschere, and B. D.
Sutter. Practical mitigations for timing-based side-channel
attacks on modern x86 processors. In SSP, pages 45–60.
IEEE, 2009.
[9] P. M. Corina Pasareanu, Sang Phan. Multi-run side-channel
analysis using symbolic execution and max-smt. In CSF.
IEEE, 2016.
[10] P. Cousot and R. Cousot. Abstract interpretation: a unified
lattice model for static analysis of programs by construction of
approximation of fixpoints. In POPL, pages 238–252, 1977.
[11] G. Doychev, B. Köpf, L. Mauborgne, and J. Reineke.
Cacheaudit: A tool for the static analysis of cache side channels. ACM Transactions on Information and System Security,
18(1):4:1–4:32, June 2015.
[12] S. Dziembowski and K. Pietrzak. Leakage-resilient cryptography. In FOCS. IEEE, 2008.
[13] Ú. Erlingsson and M. Abadi. Operating system protection against side-channel attacks that exploit memory latency.
Technical report, 2007.
[14] S. Gueron. Intel Advanced Encryption Standard (AES) Instructions Set. http://software.intel.com/file/
24917, 2010.
[15] D. Gullasch, E. Bangerter, and S. Krenn. Cache games bringing access-based cache attacks on AES to practice. In
SSP, pages 490–505. IEEE, 2011.
[16] D. Hedin and D. Sands. Timing aware information flow
security for a JavaCard-like bytecode. ENTCS, 141(1):163–
182, 2005.
[17] J. Heusser and P. Malacaria. Quantifying information leaks in
software. In ACSAC, pages 261–269. ACM, 2010.
[18] R. Hund, C. Willems, and T. Holz. Practical timing side channel attacks against kernel space aslr. In Security and Privacy
(SP), 2013 IEEE Symposium on, pages 191–205. IEEE, 2013.
[19] T. Kim, M. Peinado, and G. Mainar-Ruiz. StealthMem:
System-level protection against cache-based side channel attacks in the cloud. In 19th USENIX Security Symposium.
USENIX, 2012.
[20] B. Köpf and A. Rybalchenko. Approximation and randomization for quantitative information-flow analysis. In CSF, pages
3–14. IEEE, 2010.
[21] A.
Langley.
Checking
that
functions
are
constant
time
with
valgrind.
https://www.imperialviolet.org/2010/04/01/ctgrind.html,
2010. Accessed: 6 March 2016.
[22] F. Liu, Y. Yarom, Q. Ge, G. Heiser, and R. B. Lee. Last-level
cache side-channel attacks are practical. In IEEE Symposium
on Security and Privacy, pages 605–622. IEEE Computer
Society, 2015.

12



==> rebuttal.txt <==
We thank the reviewers for their helpful comments.



Reviewer A:
===========

COMMENT: "The case studies do not provide new findings", "Contributions are not clear"

ANSWER: Our approach enables, for the first time, the formal analysis of widely deployed countermeasures such as scatter/gather or square-and-always-multiply, based on the actual x86 executable. This analysis is performed with respect to a hierarchy of adversary models, several of which are not supported by any existing program analysis. The results we obtain exhibit the conditions under which a countermeasure works, and when it starts to fail: For example, we show that scatter/gather provides provable security against adversaries that can observe memory block accesses, but fails to protect against more powerful adversaries.

While the finding may not be surprising for domain experts (the positive cases reflect the programmer's intent; the negative cases correspond to situations where the programmer's implicit assumptions about hardware or adversary are not met), it is the first time that they are systematically backed up by rigorous analysis of the executable code.


C: "Use cases are inadequate":

A: The code we analyse has been the target of several attacks in recent years, receiving attention in top security conferences and the media.  We believe that the relevance of the code justifies the focus on depth rather than on breadth in our case studies.


C: "Is the scope of the tool limited to modular exponentiation type of algorithms? If not, what kind of extensions are needed to be able to analyze other types of applications?":

A: Our approach is not limited to modular exponentiation; other cryptographic code is well within scope. (Our implementation inherits, and extends, the scope of the CacheAudit platform on which it is based.)  We chose modular exponentiation algorithms as a case study because they rely on intricate memory layout and dynamic memory allocation at the same time.

C: "Difficult to follow", "Critical writing issues", "Poor presentation", "terms are not explained when first used", "The idea is not given clearly in the abstract", "not compared well to prior work".

A: We agree that the current presentation of our work has shortcomings. We thank all reviewers for their detailed feedback; we will take all concerns and suggestions for improvement into account when revising the paper. (See also our answers to the technical questions of Reviewer B.)



Reviewer B:
===========

C: "Is the definition (1), i.e., the maximum of the collecting semantics, a new one?"

A: The idea of *expressing* leakage about high inputs as the worst-case w.r.t. all low inputs has appeared before in the literature, see, e.g. [11]. A minor novelty is that (1) casts that idea in terms of programming language semantics, whereas existing definitions are based on information-theoretic channels. The major novelty of our approach is that we offer an effective way of *computing* (bounds on) this leakage by keeping low inputs (here: dynamically allocated memory addresses) symbolic.


C: "I am a little bit puzzled that there are no "formal" hypotheses on the function 'view'.",

A: Since the time of submission, we significantly improved on the formalism to make the explanations cleaner. In particular, we now clearly distinguish between 'view' applied to a whole trace (as used in Section 3.1 and in (7) on p.8) and 'view' applied to a set of masked symbols representing a component of a trace (as in Proposition 1).

'view' applied to masked symbols is required to be a projection that maps vectors to a subset of their components, as stated in Proposition 1. The proof of Proposition 1 shows how this is used:
(1) We have view(gamma(F))=gamma(view(F)) because view is a projection and gamma concretizes masked symbols (without offsets, see the paragraph below) component-wise.
(2) We have |gamma(view(F))|<=|view(F)| because the range of any function is at most as large as its domain.  Hence, we have |view(gamma(F))|<=|view(F)|.

Our changes to the formalism include a simplification of masked symbols. Offsets are now formalized as a separate mechanism that records the operations leading to introduction of fresh symbols, and that reuses the same symbol if the same operation is performed twice. This formalization is closer to our actual implementation and streamlines our proofs.



C: "it is unclear to me if you really proved the soundness"

A: The submission contains the key steps of the soundness proof, which were not full formalized at the time of submission. The final version will contain tighter proofs based on a simplified formalism, see above.

In particular, the new version more clearly separates between
- the proof of global soundness (in the sense of set inclusion of the concrete fix points), which is in the submission spread out in (6), Sections 7.2-7.4. and the explanations regarding the introduction of fresh symbols in 5.3.1.

- the proof that the counting procedures, applied to the over-approximated fixpoint, deliver an upper bound on the view of the adversary. This is currently spread out in Proposition 1, and Equations (5) and (7).

What glues both steps together is the following observation: Global soundness shows the *existence* of a valuation of the newly introduced symbols (Equation 6), and the counting argument holds for *any* of those valuations (Proposition 1). We will emphasize this idea in the revision.


C: "Have you tried to use Clang?" 

A: We don't expect much difference between the code produced by Clang and gcc in terms of data-access patterns. We do, however, expect differences in leakage due to code layout, much like the differences caused by varying the optimization level in gcc. Space permitting, we will include a comparison between both compilers in the final version of the paper.



Reviewer C:
===========

Q: "Randomization will make the problem obsolete"

A: Different countermeasure against cache side channel attacks come with different security and performance characteristics. This is why we do not expect that a single approach (such as the one by Franz) will suit all use-cases. Rather, we believe that there will be growing demand for techniques that help establishing the security of different of kinds of countermeasures on different hardware architectures. Our work contributes to that space.


Reviewer D:
===========

We thank the reviewer for his comments!

COMMENT: “Only one case study”

ANSWER: Please see our answer to reviewer A’s comment on adequacy of case studies.

C: “The authors are mixing up OpenSSL and libgcrypt”

A: These are two different libraries, which use different countermeasures to protect against the same problem. We will clarify this in the revision.

C: “Soundness section is confusing”

A: Please see our answer to reviewer B’s questions on soundness. The revised version will focus on the core ideas, presented properly; it will be accompanied by a TR containing the full proofs.



==> reviews-final.txt <==
===========================================================================
                           PLDI '17 Review #330A
                     Updated 7 Feb 2017 8:21:01am EST
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: Z. Some familiarity
                      Overall merit: B. OK paper, but I will not champion
                                        it

                           ===== Strengths =====

- The problem is well motivated.

- The fundamental idea is simple and intuitive.

- The theoretical formulation of leakage of bits in the presence of dynamic memory allocation is novel and nice (albeit not well explained and difficult to follow).

                          ===== Weaknesses =====

- The paper is difficult to follow. Some terms are not even defined in the paper, for example. It should be made more accessible to a wider audience.

- The use cases do not provide interesting results. The results either indicate already known security issues or show the existing countermeasure applied
  to patch the issue is successful.

- Incremental contribution

- No comparison to alternative methods.

- Not enough insight is provided for some of the statements.

                      ===== Comments to authors =====

- Summary:

CPU caches cause variation on the execution time of an application. Such
variation (i.e., side-channel) could be exploited to obtain sensitive
information, such as the secret keys used in encryption/decryption
algorithms. Various techniques have been proposed as countermeasures to
overcome information "leak" due to the caches. This paper proposes new
technique to analyze the effectiveness of the countermeasures on mitigating
cache-related leaks. The authors propose "masked symbols" that are in
practice partially-known addresses. On a dynamic memory allocation, the
address (memory location) of the allocated memory portion is unknown.
Using the masked symbols, the authors infer some of the bits in the
initially unknown address by analyzing the operations (e.g., bit-level
operations that clear/set certain bits) performed on the address during the
later stages of the program. The authors use these bits to determine the
cache location that corresponds to the address, and use the location
information to quantify the data amount that can be observed by
different cache attacks.  The authors implement their key mechanisms on top
of CacheAudit, which is an existing software tool used for static analysis
of cache side-channels of applications. The authors promise to make their
implementation publicly available. In their case studies, the authors show
that their mechanism can detect whether or not the applications 
(modular exponentiation) are vulnerable to timing-based cache 
side-channel attacks.

- Major Issues

The paper develops a tool that can help to reason about cache-related
security issues in existing applications. Although the paper aims to solve
an important problem, there are two major issues that makes me question the
usefulness of the mechanism. First, the case studies do not provide new
findings. They elaborate on different implementations of two applications,
whose security issues are already known and mitigated on recent versions.
Second, the details of the mechanism are difficult to understand. For many
instances, the terminology is not explained and the lack of insight in the
description of the mechanism makes it difficult to follow the paper.  Given
these, I believe the paper is not yet ready for publication, but I
encourage the authors to address the key issues and resubmit to a future
conference.


- Use cases are inadequate

While the authors prove the feasibility of their mechanism in Section 8,
they do not provide valuable findings in state-of-the-art countermeasures.
If the authors could provide additional use cases, where they show that
their mechanism uncovers a previously unknown security flaw, their work
could have much greater impact. The provided use cases do not motivate
enough the need for such a tool.

A method for automatically analyzing memory access pattern related
side-channels of applications is a good contribution. However, case studies
that the authors present are insufficient to show that their tool could do an
automatic analysis for any application, and that the tool can detect different
types of side-channels. It feels like the tool is solely tuned for the
applications used in the case study. Basically, it is not clear what the
capabilities of the proposed method are.

- Difficult to follow

This paper has critical writing issues. It is very difficult to follow it
since many terms are not explained when they are first used. For example,
in Section 1, terms such as "observer", "adversary-specific projection" are
never explained. Similarly, in Section 4, "low-input" is not defined. What
is cache-aware code? 

Also, there are important writing issues that makes the paper vague. For
instance, in the last sentence of the first paragraph in Section 1, which
of the previously given examples are included in software countermeasures?
Are these at the cryptographic protocol level, or are they both cryptographic protocol level
and OS level countermeasures? Similarly it is not clear which are the
"restricted cases" in Section 1, third paragraph.  Another example is in
Section 5.3.2: "the case in (2) and (3) above". It is not clear which
figure/example is meant by "above". There are many more similar issues in
the paper. There is no insight about why the demand for symbolic treatment
conflicts with the demand for bit-level precision (Section 1)?

I think the paper needs to be mostly rewritten by trying to make it
clearer.

- Not enough insight about the results in Figure 6 and 7

It is not clear to me what exactly these results indicate. How does the
analysis identify a 1 bit leak, and what does a 1 bit leak mean?

- The idea is not given clearly in the abstract

The abstract is very dull. I would like to hear a little bit of insight
about the ideas proposed in this paper.

- Contributions are not clear

The contributions that the authors make in this paper are not clear. A list
of contributions may address this issue.

- The mechanism is not compared well to prior work

The proposed approach is not well compared to prior work. It is not clear
what are the shortcomings of prior work and how exactly the proposed
mechanism solved them. It is better if the authors clearly tell the reader
which is the closest prior work and which improvements are proposed in this
paper. Also a minor issue, period (.) is missing after [3] in Section 9.

- Missing references

References for ElGamal decryption, windowed modular exponentiation are
missing. 


Questions:

- Is the scope of the tool limited to modular exponentiation type of
  algorithms? If not, what kind of extensions are needed to be able to
  analyze other types of applications?


Post-rebuttal comments
==================
Thanks for your rebuttal. I changed my score from C to B after your rebuttal and reviewer discussion. I also updated parts of my review. 

The problem the paper tackles is important and not easy. I appreciate the theoretical formulation of leakage of bits in the presence of dynamic memory allocation. And, I do like the more concrete examples you provide and the results you achieve in finding the leaking bits, even though you might not have discovered any new types or forms of leakage. 

Having said that, I think the paper is quite difficult to read and follow, especially in the theoretical formulation (Sections 3-6). Some terms are not even defined in the paper, for example, as I mentioned in the review. The explanations are terse, and insight at a non-abstract level is lacking in many parts. I would suggest making the paper much more accessible to a general audience, which, in turn, will increase the impact and reach of your work.

===========================================================================
                           PLDI '17 Review #330B
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: X. Expert
                      Overall merit: A. Good paper, I will champion it

                           ===== Strengths =====

* tackle real-life & difficult problem
* impressive experimental results

                          ===== Weaknesses =====

* nothing comes to mind

                      ===== Comments to authors =====

== Summary

Sophisticates, real-life attacks against cryptographic protocols exploit low-level implementation and hardware behavior. For instance OpenSSL 1.02f (and some previous versions) is vulnerable to a side-channel attack that exploits cache-banks conflicts on Intel chips.

The paper introduces a new static analysis that supports arithmetic and bit-wise reasoning of dynamic allocated memory. The analysis computes a safe approximation of the information leakage. The automatic analysis has been used to verify the implementation (not a model!) of the patched cryptographic algorithms

== Evaluation

The paper tackles an important yet very hard problem: verify non-functional properties of cryptographic implementations. Namely, it focuses on the information revealed via side-channels such as cache latencies. 
Previous efforts focused on some toy language, simplified model (e.g., with no cache) and/or avoided dynamic memory allocation.

This submission presents a precise modeling of the hardware that enables a precise and realistic analysis. The results are really impressive.

The paper is well written and easy to follow. After some introduction and an illustrative example that sets up both the challenges and the (intuition of the) proposed solution.

Section 3 formalizes the adversary-models which are essentially a hierarchy of abstractions over the most-powerful observer (e.g., block-trace observer, bank-trace observer, etc.). I  was wondering if one can be more formal here, and present the attackers as abstractions? In a way as people did in the 80s for Logic programming semantics.

Section 4 just recalls some basics about quantitative information flow. Is  the definition (1), i.e., the maximum of the collecting semantics, a new one? It would help a little bit more formalization to compare with existing definitions.

Section 5 (masked symbol abstract domain) follows the textbook abstract interpretation methodology: It defined the abstract elements, their concretization, and a couple of transfer functions. Proposition 1 proves the soundness of the approach. I am a little bit puzzled that there are no "formal" hypotheses on the function `view`: By `view` you mean any of the views (in Sec.3, e.g. view^{addr}, view^{bank} ... ) Am I missing something? Can you please explain in the response?

The memory trace abstract domain (Sec.6) tracks the set of possible memory access patterns and the number of observations an attacker may perform. The section 7 proves the soundness. I wonder if those two should be merged together. Also, it is unclear to me if you really proved the soundness (there is no "Proposition 2: Soundness") or you just handwaved about it (local soundness implies global). Please clarify it in the response.

The case study, Section 8, is the most interesting part of the paper, the results are really impressive. The authors explain very well what they are doing, how their analysis can automatically prove the fix of leakage in some cases, and how in general it over-approximate the leakages. A couple of points to be addressed here.
First, can you provide more details on CacheAudit, to make the paper self-contained? E.g., the input language (x86? Mips? Both? Some intermediate representation? ... ). Second, how expensive is the analysis. Finally, you used gcc to compile your benchmarks, but have you tried to use Clang? Do you expect to get different results? Clang produces different machine code, and I was wondering if you should double check your analysis results with that output, as a sanity check that it is not over-fitted (implicit bias) to gcc compilation patterns.

===========================================================================
                           PLDI '17 Review #330C
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: Y. Knowledgeable
                      Overall merit: B. OK paper, but I will not champion
                                        it

                           ===== Strengths =====

* Novel bitwise static analysis of software countermeasures against cache attacks
* Encompasses multiple attacker models with different observation capabilities
* Useful in assessing countermeasures for potential remaining leaks
* Can provide security proofs for countermeasures

                          ===== Weaknesses =====

* Pretty specialized analysis, yet dealing with an important problem
* Being a static analysis, the tool may report potential information leaks where there are none
* Randomization in code or execution may make cache attacks obsolete

                      ===== Comments to authors =====

Cache attacks allow observers of memory traces to infer information about a program being executed.  To avoid this, sensitive programs employ software countermeasures, making the execution as independent from secret information as possible.  This paper introduces a novel static analysis that uses masked symbols for bit-level arithmetic reasoning to quantify leaks even in the presence of advanced countermeasures.  Evaluated on typical software countermeasures, the approach can still detect information leaks.

I don't have much to say about this paper: The analysis works, is useful, and is precisely described.  Although it deals with a rather specialized problem, it is important enough to get the attention of the community.  My only gripe is that applying any kind of randomization to compilation or execution will make both the problem and its solution obsolete.  You already mention the work of Cock et al. [7]; also discuss how code randomization (such as the work by Michael Franz) could make caching attacks improbable.

===========================================================================
                           PLDI '17 Review #330D
                     Updated 7 Feb 2017 8:22:20am EST
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: Z. Some familiarity
                      Overall merit: B. OK paper, but I will not champion
                                        it

                           ===== Strengths =====

+ This paper is very well written and motivated
+ It identifies an important security problem
+ A spectrum of different attacker models is taken into account -- not just one attacker model
+ Enough background information is given up front to help even the most inexperienced reader

                          ===== Weaknesses =====

- Evaluation is not as strong as one would have expected
- Proof of soundness is confusing

                      ===== Comments to authors =====

This paper proposes new techniques that allow for static analysis of permissive software countermeasures against timing based side channels cache attacks in executable code.  Specifically, this paper introduces “masked symbols”, an abstraction that can represent unknown addresses, together with information about some of their bits.

One advantage of this paper is the fact that it analyzes the countermeasures with respect to a specific attacker model, which is very well defined.  This is somewhat novel too as program analysis for security is often either presented without specifying what the attacker model can be or done with just one attacker model in mind.  This paper, instead, covers a spectrum of possible attacker models that are all plausible.

Most notably, the authors analyze the security of the scatter / gather countermeasure used in OpenSSL for protecting window based modular exponentiation.  Scatter / gather ensures that the pattern of data cache accesses is independent of any secret at the level of granularity of cache lines. The authors confirm that the analysis of the binary executables indeed reports security against adversaries that can monitor only cache line accesses.

The analysis of the scatter / gather countermeasure presented in this paper, however, also reports a leak with respect to adversaries that can monitor memory accesses at a more fine-grained resolution. This weakness was indeed exploited, and allowed the adversary to observe accesses to the individual banks within a cache line.

Finally, the authors looked at the variant of scatter / gather published in a subsequent version of OpenSSL as a response to the attack, and proved its security with respect to powerful adversaries that can monitor the full address trace.  This is also an important confirmation and validates my observation made above about supporting different attacker models.

Similar results were achieved for the “square and multiply” algorithm in different, subsequent versions of libgcrypt.

This paper is well written and well motivated, with enough information given up front to help even the most inexperienced reader.  I have, however, a few reservations:
1.	The evaluation section (Section  8) is, I must say, somewhat limited and a bit confusing.  The whole evaluation revolves around one single case study, which is well presented, but it is just one.  I would have expected a bunch of benchmarks to prove the effectiveness of the method presented in this paper, instead of just one case study.  This weakens the paper to a certain extent since in order for the method presented in this paper to have more credibility, a much more extensive evaluation would be necessary.  Also, it seems that the authors are mixing OpenSSL and libgcrypt in the one Case Study presentation.  Are these two different libraries?  Is there any correlation?  This was not clear.
2.	The soundness section (Section 7) is confusing.  The authors claim that they will give the full proof of the soundness theorem in an extended version of this paper, but they still outline a proof here in this “short” paper.  I was not able to completely understand the proof sketch provided.  Perhaps a better choice would be to point the reader to a research report?  Soundness is an important property of this system.

===

Post rebuttal comment

Thanks for the rebuttal.  I now better understand the value of the case study evaluation and the analysis of the different versions of OpenSSL with respect to different attacker models.  I changed my score from C to B.  In the final version of this paper, it would be very useful if you could please at least mention other benchmarks (besides OpenSSL) on which you have run your analysis, if any.  If no such benchmark exists, please specify why you have analyzed only OpenSSL and no other benchmark.

===========================================================================
            Response by Goran Doychev <goran.doychev@imdea.org>
---------------------------------------------------------------------------
We thank the reviewers for their helpful comments.


Reviewer A:
===========

COMMENT: "The case studies do not provide new findings", "Contributions are not clear"

ANSWER: Our approach enables, for the first time, the formal analysis of widely deployed countermeasures such as scatter/gather or square-and-always-multiply, based on the actual x86 executable. This analysis is performed with respect to a hierarchy of adversary models, several of which are not supported by any existing program analysis. The results we obtain exhibit the conditions under which a countermeasure works, and when it starts to fail: For example, we show that scatter/gather provides provable security against adversaries that can observe memory block accesses, but fails to protect against more powerful adversaries.

While the finding may not be surprising for domain experts (the positive cases reflect the programmer's intent; the negative cases correspond to situations where the programmer's implicit assumptions about hardware or adversary are not met), it is the first time that they are systematically backed up by rigorous analysis of the executable code.


C: "Use cases are inadequate":

A: The code we analyse has been the target of several attacks in recent years, receiving attention in top security conferences and the media.  We believe that the relevance of the code justifies the focus on depth rather than on breadth in our case studies.


C: "Is the scope of the tool limited to modular exponentiation type of algorithms? If not, what kind of extensions are needed to be able to analyze other types of applications?":

A: Our approach is not limited to modular exponentiation; other cryptographic code is well within scope. (Our implementation inherits, and extends, the scope of the CacheAudit platform on which it is based.)  We chose modular exponentiation algorithms as a case study because they rely on intricate memory layout and dynamic memory allocation at the same time.

C: "Difficult to follow", "Critical writing issues", "Poor presentation", "terms are not explained when first used", "The idea is not given clearly in the abstract", "not compared well to prior work".

A: We agree that the current presentation of our work has shortcomings. We thank all reviewers for their detailed feedback; we will take all concerns and suggestions for improvement into account when revising the paper. (See also our answers to the technical questions of Reviewer B.)



Reviewer B:
===========

C: "Is the definition (1), i.e., the maximum of the collecting semantics, a new one?"

A: The idea of *expressing* leakage about high inputs as the worst-case w.r.t. all low inputs has appeared before in the literature, see, e.g. [11]. A minor novelty is that (1) casts that idea in terms of programming language semantics, whereas existing definitions are based on information-theoretic channels. The major novelty of our approach is that we offer an effective way of *computing* (bounds on) this leakage by keeping low inputs (here: dynamically allocated memory addresses) symbolic.


C: "I am a little bit puzzled that there are no "formal" hypotheses on the function 'view'.",

A: Since the time of submission, we significantly improved on the formalism to make the explanations cleaner. In particular, we now clearly distinguish between 'view' applied to a whole trace (as used in Section 3.1 and in (7) on p.8) and 'view' applied to a set of masked symbols representing a component of a trace (as in Proposition 1).

'view' applied to masked symbols is required to be a projection that maps vectors to a subset of their components, as stated in Proposition 1. The proof of Proposition 1 shows how this is used:
(1) We have view(gamma(F))=gamma(view(F)) because view is a projection and gamma concretizes masked symbols (without offsets, see the paragraph below) component-wise.
(2) We have |gamma(view(F))|<=|view(F)| because the range of any function is at most as large as its domain.  Hence, we have |view(gamma(F))|<=|view(F)|.

Our changes to the formalism include a simplification of masked symbols. Offsets are now formalized as a separate mechanism that records the operations leading to introduction of fresh symbols, and that reuses the same symbol if the same operation is performed twice. This formalization is closer to our actual implementation and streamlines our proofs.



C: "it is unclear to me if you really proved the soundness"

A: The submission contains the key steps of the soundness proof, which were not full formalized at the time of submission. The final version will contain tighter proofs based on a simplified formalism, see above.

In particular, the new version more clearly separates between
- the proof of global soundness (in the sense of set inclusion of the concrete fix points), which is in the submission spread out in (6), Sections 7.2-7.4. and the explanations regarding the introduction of fresh symbols in 5.3.1.

- the proof that the counting procedures, applied to the over-approximated fixpoint, deliver an upper bound on the view of the adversary. This is currently spread out in Proposition 1, and Equations (5) and (7).

What glues both steps together is the following observation: Global soundness shows the *existence* of a valuation of the newly introduced symbols (Equation 6), and the counting argument holds for *any* of those valuations (Proposition 1). We will emphasize this idea in the revision.


C: "Have you tried to use Clang?" 

A: We don't expect much difference between the code produced by Clang and gcc in terms of data-access patterns. We do, however, expect differences in leakage due to code layout, much like the differences caused by varying the optimization level in gcc. Space permitting, we will include a comparison between both compilers in the final version of the paper.



Reviewer C:
===========

Q: "Randomization will make the problem obsolete"

A: Different countermeasure against cache side channel attacks come with different security and performance characteristics. This is why we do not expect that a single approach (such as the one by Franz) will suit all use-cases. Rather, we believe that there will be growing demand for techniques that help establishing the security of different of kinds of countermeasures on different hardware architectures. Our work contributes to that space.

Reviewer D:
===========

We thank the reviewer for his comments!

COMMENT: “Only one case study”

ANSWER: Please see our answer to reviewer A’s comment on adequacy of case studies.

C: “The authors are mixing up OpenSSL and libgcrypt”

A: These are two different libraries, which use different countermeasures to protect against the same problem. We will clarify this in the revision.

C: “Soundness section is confusing”

A: Please see our answer to reviewer B’s questions on soundness. The revised version will focus on the core ideas, presented properly; it will be accompanied by a TR containing the full proofs.


==> reviews.txt <==
===========================================================================
                           PLDI '17 Review #330A
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: Y. Knowledgeable
                      Overall merit: C. Weak paper, though I will not fight
                                        strongly against it

                           ===== Strengths =====

- The problem is well motivated.

- The fundamental idea is simple and intuitive.

                          ===== Weaknesses =====

- The use cases do not provide interesting results. The results either
  indicate already known security issues or show the existing countermeasure applied
  to patch the issue is successful.

- Incremental contribution

- No comparison to alternative methods.

- Some explanations are not clear. The paper is difficult to follow.

- Not enough insight is provided for some of the statements.

                      ===== Comments to authors =====

- Summary:

CPU caches cause variation on the execution time of an application. Such
variation (i.e., side-channel) could be exploited to obtain sensitive
information, such as the secret keys used in encryption/decryption
algorithms. Various techniques have been proposed as countermeasures to
overcome information "leak" due to the caches. This paper proposes new
technique to analyze the effectiveness of the countermeasures on mitigating
cache-related leaks. The authors propose "masked symbols" that are in
practice partially-known addresses. On a dynamic memory allocation, the
address (memory location) of the allocated memory portion is unknown.
Using the masked symbols, the authors infer some of the bits in the
initially unknown address by analyzing the operations (e.g., bit-level
operations that clear/set certain bits) performed on the address during the
later stages of the program. The authors use these bits to determine the
cache location that corresponds to the address, and use the location
information to quantify the data amount that can be observed by
different cache attacks.  The authors implement their key mechanisms on top
of CacheAudit, which is an existing software tool used for static analysis
of cache side-channels of applications. The authors promise to make their
implementation publicly available. In their case studies, the authors show
that their mechanism can detect whether or not the applications 
(modular exponentiation) are vulnerable to timing-based cache 
side-channel attacks.

- Major Issues

The paper develops a tool that can help to reason about cache-related
security issues in existing applications. Although the paper aims to solve
an important problem, there are two major issues that makes me question the
usefulness of the mechanism. First, the case studies do not provide new
findings. They elaborate on different implementations of two applications,
whose security issues are already known and mitigated on recent versions.
Second, the details of the mechanism are difficult to understand. For many
instances, the terminology is not explained and the lack of insight in the
description of the mechanism makes it difficult to follow the paper.  Given
these, I believe the paper is not yet ready for publication, but I
encourage the authors to address the key issues and resubmit to a future
conference.


- Use cases are inadequate

While the authors prove the feasibility of their mechanism in Section 8,
they do not provide valuable findings in state-of-the-art countermeasures.
If the authors could provide additional use cases, where they show that
their mechanism uncovers a previously unknown security flaw, their work
could have much greater impact. The provided use cases do not motivate
enough the need for such a tool.

A method for automatically analyzing memory access pattern related
side-channels of applications is a good contribution. However, case studies
that the authors present are insufficient to show that their tool could do an
automatic analysis for any application, and that the tool can detect different
types of side-channels. It feels like the tool is solely tuned for the
applications used in the case study. Basically, it is not clear what the
capabilities of the proposed method are.

- Difficult to follow

This paper has critical writing issues. It is very difficult to follow it
since many terms are not explained when they are first used. For example,
in Section 1, terms such as "observer", "adversary-specific projection" are
never explained. Similarly, in Section 4, "low-input" is not defined. What
is cache-aware code? 

Also, there are important writing issues that makes the paper vague. For
instance, in the last sentence of the first paragraph in Section 1, which
of the previously given examples are included in software countermeasures?
Are these at the cryptographic protocol level, or are they both cryptographic protocol level
and OS level countermeasures? Similarly it is not clear which are the
"restricted cases" in Section 1, third paragraph.  Another example is in
Section 5.3.2: "the case in (2) and (3) above". It is not clear which
figure/example is meant by "above". There are many more similar issues in
the paper. There is no insight about why the demand for symbolic treatment
conflicts with the demand for bit-level precision (Section 1)?

I think the paper needs to be mostly rewritten by trying to make it
clearer.

- Not enough insight about the results in Figure 6 and 7

It is not clear to me what exactly these results indicate. How does the
analysis identify a 1 bit leak, and what does a 1 bit leak mean?

- The idea is not given clearly in the abstract

The abstract is very dull. I would like to hear a little bit of insight
about the ideas proposed in this paper.

- Contributions are not clear

The contributions that the authors make in this paper are not clear. A list
of contributions may address this issue.

- The mechanism is not compared well to prior work

The proposed approach is not well compared to prior work. It is not clear
what are the shortcomings of prior work and how exactly the proposed
mechanism solved them. It is better if the authors clearly tell the reader
which is the closest prior work and which improvements are proposed in this
paper. Also a minor issue, period (.) is missing after [3] in Section 9.

- Missing references

References for ElGamal decryption, windowed modular exponentiation are
missing. 


Questions:

- Is the scope of the tool limited to modular exponentiation type of
  algorithms? If not, what kind of extensions are needed to be able to
  analyze other types of applications?

===========================================================================
                           PLDI '17 Review #330B
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: X. Expert
                      Overall merit: A. Good paper, I will champion it

                           ===== Strengths =====

* tackle real-life & difficult problem
* impressive experimental results

                          ===== Weaknesses =====

* nothing comes to mind

                      ===== Comments to authors =====

== Summary

Sophisticates, real-life attacks against cryptographic protocols exploit low-level implementation and hardware behavior. For instance OpenSSL 1.02f (and some previous versions) is vulnerable to a side-channel attack that exploits cache-banks conflicts on Intel chips.

The paper introduces a new static analysis that supports arithmetic and bit-wise reasoning of dynamic allocated memory. The analysis computes a safe approximation of the information leakage. The automatic analysis has been used to verify the implementation (not a model!) of the patched cryptographic algorithms

== Evaluation

The paper tackles an important yet very hard problem: verify non-functional properties of cryptographic implementations. Namely, it focuses on the information revealed via side-channels such as cache latencies. 
Previous efforts focused on some toy language, simplified model (e.g., with no cache) and/or avoided dynamic memory allocation.

This submission presents a precise modeling of the hardware that enables a precise and realistic analysis. The results are really impressive.

The paper is well written and easy to follow. After some introduction and an illustrative example that sets up both the challenges and the (intuition of the) proposed solution.

Section 3 formalizes the adversary-models which are essentially a hierarchy of abstractions over the most-powerful observer (e.g., block-trace observer, bank-trace observer, etc.). I  was wondering if one can be more formal here, and present the attackers as abstractions? In a way as people did in the 80s for Logic programming semantics.

Section 4 just recalls some basics about quantitative information flow. Is  the definition (1), i.e., the maximum of the collecting semantics, a new one? It would help a little bit more formalization to compare with existing definitions.

Section 5 (masked symbol abstract domain) follows the textbook abstract interpretation methodology: It defined the abstract elements, their concretization, and a couple of transfer functions. Proposition 1 proves the soundness of the approach. I am a little bit puzzled that there are no "formal" hypotheses on the function `view`: By `view` you mean any of the views (in Sec.3, e.g. view^{addr}, view^{bank} ... ) Am I missing something? Can you please explain in the response?

The memory trace abstract domain (Sec.6) tracks the set of possible memory access patterns and the number of observations an attacker may perform. The section 7 proves the soundness. I wonder if those two should be merged together. Also, it is unclear to me if you really proved the soundness (there is no "Proposition 2: Soundness") or you just handwaved about it (local soundness implies global). Please clarify it in the response.

The case study, Section 8, is the most interesting part of the paper, the results are really impressive. The authors explain very well what they are doing, how their analysis can automatically prove the fix of leakage in some cases, and how in general it over-approximate the leakages. A couple of points to be addressed here.
First, can you provide more details on CacheAudit, to make the paper self-contained? E.g., the input language (x86? Mips? Both? Some intermediate representation? ... ). Second, how expensive is the analysis. Finally, you used gcc to compile your benchmarks, but have you tried to use Clang? Do you expect to get different results? Clang produces different machine code, and I was wondering if you should double check your analysis results with that output, as a sanity check that it is not over-fitted (implicit bias) to gcc compilation patterns.

===========================================================================
                           PLDI '17 Review #330C
---------------------------------------------------------------------------
Paper #330: Rigorous Analysis of Software Countermeasures against Cache
            Attacks
---------------------------------------------------------------------------

                 Reviewer expertise: Y. Knowledgeable
                      Overall merit: B. OK paper, but I will not champion
                                        it

                           ===== Strengths =====

* Novel bitwise static analysis of software countermeasures against cache attacks
* Encompasses multiple attacker models with different observation capabilities
* Useful in assessing countermeasures for potential remaining leaks
* Can provide security proofs for countermeasures

                          ===== Weaknesses =====

* Pretty specialized analysis, yet dealing with an important problem
* Being a static analysis, the tool may report potential information leaks where there are none
* Randomization in code or execution may make cache attacks obsolete

                      ===== Comments to authors =====

Cache attacks allow observers of memory traces to infer information about a program being executed.  To avoid this, sensitive programs employ software countermeasures, making the execution as independent from secret information as possible.  This paper introduces a novel static analysis that uses masked symbols for bit-level arithmetic reasoning to quantify leaks even in the presence of advanced countermeasures.  Evaluated on typical software countermeasures, the approach can still detect information leaks.

I don't have much to say about this paper: The analysis works, is useful, and is precisely described.  Although it deals with a rather specialized problem, it is important enough to get the attention of the community.  My only gripe is that applying any kind of randomization to compilation or execution will make both the problem and its solution obsolete.  You already mention the work of Cock et al. [7]; also discuss how code randomization (such as the work by Michael Franz) could make caching attacks improbable.


==> shepherding-resp.txt <==
As promised, we send you a revision of our PLDI paper by April 1. Unfortunately we are running a bit late [*], so this is *not* yet the camera-ready version; please expect the next iteration by Thursday. However, we believe that it already addresses the most pressing points of the rebuttal:

1) This is what has changed:
We completely revised technical development in Sections 4-7
- The core idea of our treatment of low inputs is explained in Section 4
- The core ideas behind our counting procedure are captured in Propositions 1 (for Masked Symbols) and 2 (for Traces).
- Section 7.1. shows how quantitative correctness follows from global soundness + Proposition 2
- Section 7.2. explains how global soundness follows from local soundness, and establishes the local soundness of our new domains (Lemmas 1 + 2)
- Section 5 contains a much more systematic description of the abstract update. Offsets are now described as a separate mechanism. We also added a subsection descripting their use for determining the effect on CPU flags of operations on Masked Symbols

We hope that this addresses the concerns of the AI expert. We also hope that the improved structure and the more concise explanations helps non-AI experts to better understand the core idea behind our approach — even though we did not yet add much prose.

2) This is what we plan change for the next revision (but haven’t yet):
 We did not yet touch sections 1-3 and 8-10. For the next revision, our main target will be to
- translate the core ideas in the technical development (Prop 1 + Prop 2 + Theorem 1) into prose and put them into the introduction. We hope that this will further address the concerns of the non-AI experts.
- improve the treatment of related work. In particular, our new explanation of low inputs opened up some connections that we would like to explain better.
- we still need to introduce different notation for “view” applied to masked symbols vs “view” applied to entire traces. 
- address the reviewers' comments concerning presentation of case study.
- we will consider moving some of the less interesting technical content (e.g. the case distinctions for the Boolean Operators) into the extended version, and replace it by prose.
- polish, polish, polish
- and, of course, we will try to implement any further requests for changes that you may have. 

==> shepherding.txt <==
Presentation is the big point: the PC wanted to make the presentation, in particular the abstract interpretation part, to be made more accessible to non-experts.

a) So I guess you have to make “happy” two worlds:
1. The non-AI expert, who wants to understand how your technique works (more English, and examples will help here)
2. The AI expert who wants a soundness proof ;-)

b) The other issue was about the big deal you went to have a full analysis, and then instantiate in one single case.
Any hop e to add, even if not explained into the details, some other cases? Otherwise, just mention in the text.

IMHO, the point a) is way more important to b) (you want non-AI security experts to read the paper ;-) )

-----------------------------------------------------------------------

TODO:
 * Improve Intro/Discussions
   - incorporate answer to Rev A to intro; check if this answers Rev D's concerns
   - incorporate answer to Rev C to discussion?
 * Show soundness
   - check whether we address all concerns of Rev B and Rev D
 * Clarify case study setup better (promised to Rev D)
 * Some example or more intuition on Section 6?
----
 * Improve Related work
   - comparison to alternative methods (Rev A wants this)
   - Relational Cache Analysis
   - POPL'17 paper
 * Other requests:
   - clang
   - Rev C: static analysis => false positives
 * Publish AE guide & VM?
 ----
  * Is it clear enough that we deal with both program counter and data-memory accesses? 
